Optimized Geometric Constellation Shaping for Wiener Phase Noise Channels with Viterbi-Viterbi Carrier Phase Estimation

The Viterbi & Viterbi (V&V) algorithm is well understood for QPSK and 16-QAM, but modifications are required for higher-order modulation formats. We present an approach to extend the standard V&V algorithm for higher-order modulation formats by modifying the transmit constellation with geometric constellation shaping.

==> data/64QAM/constellation_sym3.txt <==
real	imag	label
-1.162306547164917	-0.7860651016235352	0
-0.752341091632843	-0.9809002876281738	1
-1.5016485452651978	-0.49095630645751953	2
-0.38412439823150635	0.5003085136413574	3
-0.45474934577941895	1.4730255603790283	4
-0.4641624987125397	1.1580253839492798	5
-1.3365206718444824	-0.16685421764850616	6
-0.6984911561012268	0.19561724364757538	7
-1.0130327939987183	-0.5877481698989868	8
-0.7496834397315979	-0.6312412023544312	9
-1.0104646682739258	-0.3518599271774292	A
-0.8051052093505859	-0.3680668771266937	B
-0.8788864016532898	0.6125677824020386	C
-0.43414944410324097	0.8654369115829468	D
-1.0453380346298218	-0.016581669449806213	E
-0.7606042623519897	-0.13931922614574432	F
-1.2951700687408447	-1.0895954370498657	10
-0.3580071032047272	-0.8929222822189331	11
-0.04214336350560188	0.23106533288955688	12
-0.1022266149520874	0.4082134962081909	13
-0.015437825582921505	1.7772966623306274	14
-0.12129117548465729	1.191617727279663	15
0.14840371906757355	-0.07734604924917221	16
-0.43209850788116455	0.13997220993041992	17
-0.03023359179496765	-0.6550325751304626	18
0.3528062403202057	-0.6208950877189636	19
0.0797940194606781	-0.38632962107658386	1A
-0.06649573892354965	0.5526100993156433	1B
-0.06958873569965363	0.8239701390266418	1C
-0.11422662436962128	0.9874115586280823	1D
0.24176372587680817	-0.2178737223148346	1E
0.40223702788352966	-0.30656757950782776	1F
1.1341526508331299	-0.8094437718391418	20
0.7334212064743042	-1.0419578552246094	21
1.4427671432495117	-0.48613882064819336	22
0.4316044747829437	0.3772694170475006	23
0.5304361581802368	1.443966031074524	24
0.5790201425552368	1.0914196968078613	25
1.2603673934936523	-0.17768485844135284	26
0.6561083197593689	-0.05846351385116577	27
0.9683587551116943	-0.6400015354156494	28
0.6674448847770691	-0.7260591983795166	29
0.9222210049629211	-0.42091211676597595	2A
0.7045561075210571	-0.4760405421257019	2B
0.9130799770355225	0.3435138761997223	2C
0.5224601626396179	0.7777773141860962	2D
0.9619787931442261	-0.13937214016914368	2E
0.6639395952224731	-0.2963704466819763	2F
1.3193309307098389	-1.0763286352157593	30
0.20184698700904846	-1.0128147602081299	31
0.046912387013435364	0.2099802941083908	32
0.11376019567251205	0.38478121161460876	33
0.09345927834510803	1.4726154804229736	34
0.1860935539007187	1.2105780839920044	35
-0.14257828891277313	-0.060510776937007904	36
0.45187532901763916	-0.013752327300608158	37
-0.3370228707790375	-0.47846317291259766	38
-0.500167727470398	-0.4895798861980438	39
-0.2564826011657715	-0.28942930698394775	3A
0.12311650067567825	0.5383375883102417	3B
0.14785926043987274	0.8241042494773865	3C
0.19240731000900269	0.9815220832824707	3D
-0.3095756769180298	-0.16681183874607086	3E
-0.5023607015609741	-0.1854558289051056	3F


==> data/64QAM/constellation_sym4.txt <==
real	imag	label
-0.8667224049568176	-0.9907026290893555	0
-0.533219575881958	-0.9608666300773621	1
-1.1972604990005493	-1.0955414772033691	2
-0.22071576118469238	-0.8576723337173462	3
-0.8844394683837891	0.9759426712989807	4
-0.5631039142608643	0.9533349275588989	5
-1.2224774360656738	1.0859655141830444	6
-0.23183047771453857	0.8721887469291687	7
-0.9202762842178345	-0.6846619248390198	8
-0.6407907009124756	-0.687126100063324	9
-1.2539914846420288	-0.6161745190620422	A
-0.39404818415641785	-0.6214584708213806	B
-0.935041069984436	0.6646512746810913	C
-0.6632398366928101	0.6783345937728882	D
-1.2645682096481323	0.595845103263855	E
-0.40326687693595886	0.6251987814903259	F
-0.6643763780593872	-1.3182530403137207	10
-0.5885623097419739	-0.21000032126903534	11
-0.2772340178489685	-0.17702323198318481	12
-0.370971143245697	-0.3374701142311096	13
-0.6853879690170288	1.3089494705200195	14
-0.5862087607383728	0.2000550627708435	15
-0.28584665060043335	0.16885420680046082	16
-0.3779843747615814	0.3313155174255371	17
-0.9492428302764893	-0.2939121425151825	18
-0.6747333407402039	-0.44349655508995056	19
-0.11305472999811172	-0.157380610704422	1A
-0.19567526876926422	-0.4578915238380432	1B
-0.9488849639892578	0.281843900680542	1C
-0.6798006296157837	0.4361698031425476	1D
-0.11644019931554794	0.15366779267787933	1E
-0.19151246547698975	0.4643454849720001	1F
0.8879033923149109	-0.9858588576316833	20
0.5396382212638855	-0.9805402755737305	21
1.2675377130508423	-1.0159310102462769	22
0.20765796303749084	-0.89256352186203	23
0.8719277381896973	0.9972161054611206	24
0.532610297203064	0.9866010546684265	25
1.2349878549575806	1.0580483675003052	26
0.1835637092590332	0.8890236616134644	27
0.9126112461090088	-0.6677285432815552	28
0.6321321129798889	-0.6923818588256836	29
1.2321314811706543	-0.5688068270683289	2A
0.37675371766090393	-0.6254010200500488	2B
0.9077926278114319	0.688349187374115	2C
0.6308499574661255	0.7081636786460876	2D
1.239799976348877	0.6049380302429199	2E
0.365845650434494	0.6345329284667969	2F
0.7525657415390015	-1.3248937129974365	30
0.5821876525878906	-0.20818065106868744	31
0.2857612669467926	-0.1711645871400833	32
0.3776971995830536	-0.3336600065231323	33
0.7165696024894714	1.3389681577682495	34
0.5931408405303955	0.21672114729881287	35
0.2703077495098114	0.1757316291332245	36
0.3714549243450165	0.33598634600639343	37
0.9497989416122437	-0.2831360399723053	38
0.6689635515213013	-0.45020434260368347	39
0.1192799061536789	-0.14335991442203522	3A
0.20074425637722015	-0.4471737742424011	3B
0.9386630654335022	0.29814428091049194	3C
0.660821795463562	0.45871588587760925	3D
0.1021110862493515	0.15884749591350555	3E
0.1828327625989914	0.45562228560447693	3F


==> data/64QAM/constellation_sym4_p1.txt <==
real	imag	label
-1.1428345441818237	-0.8577976822853088	0
-0.8360541462898254	-0.8331080675125122	1
-1.3052809238433838	-1.159238576889038	2
-0.5813477635383606	-0.13150304555892944	3
-1.1253304481506348	0.9098395705223083	4
-0.794461190700531	0.9991930723190308	5
-1.0361160039901733	1.316926121711731	6
-0.562299370765686	0.1975603997707367	7
-1.093685269355774	-0.4752339720726013	8
-0.7692953944206238	-0.5949609279632568	9
-0.9498564600944519	-0.16322918236255646	A
-0.6723741888999939	-0.3741369843482971	B
-1.0431941747665405	0.5793866515159607	C
-0.7251057624816895	0.69588702917099	D
-0.9147422313690186	0.26620981097221375	E
-0.6261333227157593	0.4556218385696411	F
-0.7935763001441956	-1.2263656854629517	10
-0.5466657876968384	-0.9918232560157776	11
-0.14962604641914368	-0.1408049762248993	12
-0.3480951488018036	-0.203396737575531	13
-0.01741172932088375	1.1206258535385132	14
-0.46722960472106934	1.0598812103271484	15
-0.13045449554920197	0.17124633491039276	16
-0.3239065408706665	0.2504323422908783	17
-0.21507440507411957	-0.7544730305671692	18
-0.5092592835426331	-0.691249430179596	19
-0.1973511129617691	-0.4557902216911316	1A
-0.43530067801475525	-0.4489136338233948	1B
-0.127613365650177	0.7763718366622925	1C
-0.4568173885345459	0.7437331676483154	1D
-0.14463351666927338	0.4729640483856201	1E
-0.38253548741340637	0.4974555969238281	1F
1.0727070569992065	-0.9334332942962646	20
0.7786458730697632	-0.8779725432395935	21
1.2159991264343262	-1.245261311531067	22
0.5099282264709473	-0.19833076000213623	23
1.148301601409912	0.8441171050071716	24
0.862878680229187	0.8036954402923584	25
1.3181015253067017	1.1553077697753906	26
0.5458731651306152	0.12308181077241898	27
1.0524080991744995	-0.523244321346283	28
0.7005956172943115	-0.6477465629577637	29
0.8631271123886108	-0.24898917973041534	2A
0.5950509309768677	-0.41976454854011536	2B
1.1019467115402222	0.4204530417919159	2C
0.7745688557624817	0.5725692510604858	2D
0.8973478674888611	0.1390705406665802	2E
0.6452208757400513	0.3595849871635437	2F
0.7177243828773499	-1.2804862260818481	30
0.4899028539657593	-1.03174889087677	31
0.11937534064054489	-0.1533941924571991	32
0.29008522629737854	-0.2533043622970581	33
0.8098752498626709	1.2019422054290771	34
0.576335608959198	0.9655519723892212	35
0.1312158703804016	0.13660575449466705	36
0.3274092674255371	0.19847401976585388	37
0.13713668286800385	-0.8001782894134521	38
0.44413748383522034	-0.7454977631568909	39
0.11956080794334412	-0.4857415556907654	3A
0.36876341700553894	-0.4897569417953491	3B
0.23405583202838898	0.7373595237731934	3C
0.5211701989173889	0.6748601794242859	3D
0.1746591180562973	0.4510490596294403	3E
0.4170321226119995	0.43109071254730225	3F


==> data/64QAM/constellation_sym4_p1_partition.txt <==
real	imag	partition
-2.052748680114746	-2.052748680114746	0.5028243064880371
-2.052748680114746	-1.9689630270004272	0.5199721455574036
-2.052748680114746	-1.8851773738861084	0.5369935035705566
-2.052748680114746	-1.8013917207717896	0.5538260340690613
-2.052748680114746	-1.7176060676574707	0.5704062581062317
-2.052748680114746	-1.6338204145431519	0.5866699814796448
-2.052748680114746	-1.550034761428833	0.6025530695915222
-2.052748680114746	-1.4662491083145142	0.6179918646812439
-2.052748680114746	-1.3824634552001953	0.6329241394996643
-2.052748680114746	-1.2986778020858765	0.6472892165184021
-2.052748680114746	-1.2148921489715576	0.6610293984413147
-2.052748680114746	-1.1311064958572388	0.6740894317626953
-2.052748680114746	-1.04732084274292	0.6864177584648132
-2.052748680114746	-0.9635351300239563	0.6979665756225586
-2.052748680114746	-0.8797494769096375	0.7086925506591797
-2.052748680114746	-0.7959638237953186	0.71855628490448
-2.052748680114746	-0.712178111076355	0.727523148059845
-2.052748680114746	-0.6283924579620361	0.7355629801750183
-2.052748680114746	-0.5446068048477173	0.7426493763923645
-2.052748680114746	-0.46082112193107605	0.7487607002258301
-2.052748680114746	-0.3770354688167572	0.7538787722587585
-2.052748680114746	-0.29324981570243835	0.7579894065856934
-2.052748680114746	-0.2094641476869583	0.7610819339752197
-2.052748680114746	-0.12567847967147827	0.7631475925445557
-2.052748680114746	-0.04189276695251465	0.764181911945343
-2.052748680114746	0.041892893612384796	0.764181911945343
-2.052748680114746	0.12567855417728424	0.7631475925445557
-2.052748680114746	0.20946422219276428	0.7610819935798645
-2.052748680114746	0.29324987530708313	0.7579894065856934
-2.052748680114746	0.377035528421402	0.7538788318634033
-2.052748680114746	0.4608212113380432	0.7487607002258301
-2.052748680114746	0.5446068644523621	0.7426493763923645
-2.052748680114746	0.6283924579620361	0.7355629801750183
-2.052748680114746	0.712178111076355	0.727523148059845
-2.052748680114746	0.7959637641906738	0.71855628490448
-2.052748680114746	0.8797494173049927	0.7086925506591797
-2.052748680114746	0.9635350704193115	0.6979666948318481
-2.052748680114746	1.0473207235336304	0.6864177584648132
-2.052748680114746	1.1311063766479492	0.6740894317626953
-2.052748680114746	1.214892029762268	0.6610293984413147
-2.052748680114746	1.298677682876587	0.6472892761230469
-2.052748680114746	1.3824633359909058	0.6329241394996643
-2.052748680114746	1.4662489891052246	0.6179918646812439
-2.052748680114746	1.5500346422195435	0.6025530099868774
-2.052748680114746	1.6338202953338623	0.5866701006889343
-2.052748680114746	1.7176059484481812	0.5704062581062317
-2.052748680114746	1.8013916015625	0.5538260340690613
-2.052748680114746	1.8851772546768188	0.5369935035705566
-2.052748680114746	1.9689630270004272	0.5199721455574036
-2.052748680114746	2.052748680114746	0.5028243064880371
-1.9689630270004272	-2.052748680114746	0.5199721455574036
-1.9689630270004272	-1.9689630270004272	0.5377467274665833
-1.9689630270004272	-1.8851773738861084	0.5553834438323975
-1.9689630270004272	-1.8013917207717896	0.5728162527084351
-1.9689630270004272	-1.7176060676574707	0.5899786353111267
-1.9689630270004272	-1.6338204145431519	0.6068032383918762
-1.9689630270004272	-1.550034761428833	0.6232231855392456
-1.9689630270004272	-1.4662491083145142	0.6391718983650208
-1.9689630270004272	-1.3824634552001953	0.6545846462249756
-1.9689630270004272	-1.2986778020858765	0.6693991422653198
-1.9689630270004272	-1.2148921489715576	0.6835556030273438
-1.9689630270004272	-1.1311064958572388	0.696998119354248
-1.9689630270004272	-1.04732084274292	0.7096741199493408
-1.9689630270004272	-0.9635351300239563	0.7215360403060913
-1.9689630270004272	-0.8797494769096375	0.7325406074523926
-1.9689630270004272	-0.7959638237953186	0.7426493763923645
-1.9689630270004272	-0.712178111076355	0.7518288493156433
-1.9689630270004272	-0.6283924579620361	0.7600502967834473
-1.9689630270004272	-0.5446068048477173	0.7672896385192871
-1.9689630270004272	-0.46082112193107605	0.773526668548584
-1.9689630270004272	-0.3770354688167572	0.7787460088729858
-1.9689630270004272	-0.29324981570243835	0.782934844493866
-1.9689630270004272	-0.2094641476869583	0.7860841751098633
-1.9689630270004272	-0.12567847967147827	0.7881870269775391
-1.9689630270004272	-0.04189276695251465	0.7892395853996277
-1.9689630270004272	0.041892893612384796	0.7892395853996277
-1.9689630270004272	0.12567855417728424	0.7881870269775391
-1.9689630270004272	0.20946422219276428	0.7860841751098633
-1.9689630270004272	0.29324987530708313	0.782934844493866
-1.9689630270004272	0.377035528421402	0.7787460088729858
-1.9689630270004272	0.4608212113380432	0.773526668548584
-1.9689630270004272	0.5446068644523621	0.7672894597053528
-1.9689630270004272	0.6283924579620361	0.7600502967834473
-1.9689630270004272	0.712178111076355	0.7518288493156433
-1.9689630270004272	0.7959637641906738	0.7426493763923645
-1.9689630270004272	0.8797494173049927	0.7325406074523926
-1.9689630270004272	0.9635350704193115	0.7215362191200256
-1.9689630270004272	1.0473207235336304	0.7096741199493408
-1.9689630270004272	1.1311063766479492	0.6969980597496033
-1.9689630270004272	1.214892029762268	0.6835556030273438
-1.9689630270004272	1.298677682876587	0.669399082660675
-1.9689630270004272	1.3824633359909058	0.6545847654342651
-1.9689630270004272	1.4662489891052246	0.6391718983650208
-1.9689630270004272	1.5500346422195435	0.6232231855392456
-1.9689630270004272	1.6338202953338623	0.6068034768104553
-1.9689630270004272	1.7176059484481812	0.5899786353111267
-1.9689630270004272	1.8013916015625	0.5728162527084351
-1.9689630270004272	1.8851772546768188	0.5553834438323975
-1.9689630270004272	1.9689630270004272	0.5377467274665833
-1.9689630270004272	2.052748680114746	0.5199721455574036
-1.8851773738861084	-2.052748680114746	0.5369935035705566
-1.8851773738861084	-1.9689630270004272	0.5553834438323975
-1.8851773738861084	-1.8851773738861084	0.5736218690872192
-1.8851773738861084	-1.8013917207717896	0.5916399955749512
-1.8851773738861084	-1.7176060676574707	0.6093676090240479
-1.8851773738861084	-1.6338204145431519	0.6267342567443848
-1.8851773738861084	-1.550034761428833	0.6436699032783508
-1.8851773738861084	-1.4662491083145142	0.6601051688194275
-1.8851773738861084	-1.3824634552001953	0.6759734749794006
-1.8851773738861084	-1.2986778020858765	0.6912102699279785
-1.8851773738861084	-1.2148921489715576	0.7057542204856873
-1.8851773738861084	-1.1311064958572388	0.7195485830307007
-1.8851773738861084	-1.04732084274292	0.7325406074523926
-1.8851773738861084	-0.9635351300239563	0.7446825504302979
-1.8851773738861084	-0.8797494769096375	0.7559323906898499
-1.8851773738861084	-0.7959638237953186	0.7662529349327087
-1.8851773738861084	-0.712178111076355	0.7756121158599854
-1.8851773738861084	-0.6283924579620361	0.7839840054512024
-1.8851773738861084	-0.5446068048477173	0.7913464903831482
-1.8851773738861084	-0.46082112193107605	0.7976828217506409
-1.8851773738861084	-0.3770354688167572	0.8029793500900269
-1.8851773738861084	-0.29324981570243835	0.8072267770767212
-1.8851773738861084	-0.2094641476869583	0.8104174137115479
-1.8851773738861084	-0.12567847967147827	0.8125470280647278
-1.8851773738861084	-0.04189276695251465	0.8136125802993774
-1.8851773738861084	0.041892893612384796	0.8136125802993774
-1.8851773738861084	0.12567855417728424	0.8125470280647278
-1.8851773738861084	0.20946422219276428	0.8104174137115479
-1.8851773738861084	0.29324987530708313	0.8072267770767212
-1.8851773738861084	0.377035528421402	0.8029793500900269
-1.8851773738861084	0.4608212113380432	0.7976826429367065
-1.8851773738861084	0.5446068644523621	0.7913464903831482
-1.8851773738861084	0.6283924579620361	0.7839840054512024
-1.8851773738861084	0.712178111076355	0.7756121158599854
-1.8851773738861084	0.7959637641906738	0.7662529349327087
-1.8851773738861084	0.8797494173049927	0.7559323906898499
-1.8851773738861084	0.9635350704193115	0.7446826696395874
-1.8851773738861084	1.0473207235336304	0.7325406074523926
-1.8851773738861084	1.1311063766479492	0.7195487022399902
-1.8851773738861084	1.214892029762268	0.7057542204856873
-1.8851773738861084	1.298677682876587	0.6912102103233337
-1.8851773738861084	1.3824633359909058	0.6759735941886902
-1.8851773738861084	1.4662489891052246	0.6601051688194275
-1.8851773738861084	1.5500346422195435	0.643669843673706
-1.8851773738861084	1.6338202953338623	0.6267342567443848
-1.8851773738861084	1.7176059484481812	0.6093676090240479
-1.8851773738861084	1.8013916015625	0.591640055179596
-1.8851773738861084	1.8851772546768188	0.573621928691864
-1.8851773738861084	1.9689630270004272	0.5553834438323975
-1.8851773738861084	2.052748680114746	0.5369935035705566
-1.8013917207717896	-2.052748680114746	0.5538260340690613
-1.8013917207717896	-1.9689630270004272	0.5728162527084351
-1.8013917207717896	-1.8851773738861084	0.5916399955749512
-1.8013917207717896	-1.8013917207717896	0.610224723815918
-1.8013917207717896	-1.7176060676574707	0.6284968256950378
-1.8013917207717896	-1.6338204145431519	0.6463826298713684
-1.8013917207717896	-1.550034761428833	0.6638088226318359
-1.8013917207717896	-1.4662491083145142	0.6807038187980652
-1.8013917207717896	-1.3824634552001953	0.6969980597496033
-1.8013917207717896	-1.2986778020858765	0.7126253843307495
-1.8013917207717896	-1.2148921489715576	0.7275232076644897
-1.8013917207717896	-1.1311064958572388	0.7416340112686157
-1.8013917207717896	-1.04732084274292	0.7549051642417908
-1.8013917207717896	-0.9635351300239563	0.7672894597053528
-1.8013917207717896	-0.8797494769096375	0.7787460088729858
-1.8013917207717896	-0.7959638237953186	0.7892395853996277
-1.8013917207717896	-0.712178111076355	0.7987410426139832
-1.8013917207717896	-0.6283924579620361	0.8072267770767212
-1.8013917207717896	-0.5446068048477173	0.8146783709526062
-1.8013917207717896	-0.46082112193107605	0.8210825324058533
-1.8013917207717896	-0.3770354688167572	0.826429009437561
-1.8013917207717896	-0.29324981570243835	0.8307115435600281
-1.8013917207717896	-0.2094641476869583	0.8339259624481201
-1.8013917207717896	-0.12567847967147827	0.8360699415206909
-1.8013917207717896	-0.04189276695251465	0.8371421098709106
-1.8013917207717896	0.041892893612384796	0.8371421098709106
-1.8013917207717896	0.12567855417728424	0.8360699415206909
-1.8013917207717896	0.20946422219276428	0.8339259624481201
-1.8013917207717896	0.29324987530708313	0.8307115435600281
-1.8013917207717896	0.377035528421402	0.826429009437561
-1.8013917207717896	0.4608212113380432	0.8210824728012085
-1.8013917207717896	0.5446068644523621	0.8146783709526062
-1.8013917207717896	0.6283924579620361	0.8072267770767212
-1.8013917207717896	0.712178111076355	0.7987410426139832
-1.8013917207717896	0.7959637641906738	0.7892395853996277
-1.8013917207717896	0.8797494173049927	0.7787459492683411
-1.8013917207717896	0.9635350704193115	0.7672895789146423
-1.8013917207717896	1.0473207235336304	0.7549051642417908
-1.8013917207717896	1.1311063766479492	0.74163419008255
-1.8013917207717896	1.214892029762268	0.7275232076644897
-1.8013917207717896	1.298677682876587	0.7126253247261047
-1.8013917207717896	1.3824633359909058	0.6969980597496033
-1.8013917207717896	1.4662489891052246	0.68070387840271
-1.8013917207717896	1.5500346422195435	0.6638088822364807
-1.8013917207717896	1.6338202953338623	0.6463826298713684
-1.8013917207717896	1.7176059484481812	0.6284969449043274
-1.8013917207717896	1.8013916015625	0.610224723815918
-1.8013917207717896	1.8851772546768188	0.5916401147842407
-1.8013917207717896	1.9689630270004272	0.5728162527084351
-1.8013917207717896	2.052748680114746	0.5538260340690613
-1.7176060676574707	-2.052748680114746	0.5704062581062317
-1.7176060676574707	-1.9689630270004272	0.5899786353111267
-1.7176060676574707	-1.8851773738861084	0.6093676090240479
-1.7176060676574707	-1.8013917207717896	0.6284968256950378
-1.7176060676574707	-1.7176060676574707	0.6472892165184021
-1.7176060676574707	-1.6338204145431519	0.665667712688446
-1.7176060676574707	-1.550034761428833	0.6835556626319885
-1.7176060676574707	-1.4662491083145142	0.7008788585662842
-1.7176060676574707	-1.3824634552001953	0.7175651788711548
-1.7176060676574707	-1.2986778020858765	0.7335469126701355
-1.7176060676574707	-1.2148921489715576	0.7487605810165405
-1.7176060676574707	-1.1311064958572388	0.7631476521492004
-1.7176060676574707	-1.04732084274292	0.7766560316085815
-1.7176060676574707	-0.9635351300239563	0.7892395853996277
-1.7176060676574707	-0.8797494769096375	0.8008590936660767
-1.7176060676574707	-0.7959638237953186	0.8114819526672363
-1.7176060676574707	-0.712178111076355	0.821082353591919
-1.7176060676574707	-0.6283924579620361	0.8296405076980591
-1.7176060676574707	-0.5446068048477173	0.8371421694755554
-1.7176060676574707	-0.46082112193107605	0.8435781598091125
-1.7176060676574707	-0.3770354688167572	0.8489429950714111
-1.7176060676574707	-0.29324981570243835	0.8532345294952393
-1.7176060676574707	-0.2094641476869583	0.8564519286155701
-1.7176060676574707	-0.12567847967147827	0.8585962057113647
-1.7176060676574707	-0.04189276695251465	0.859667956829071
-1.7176060676574707	0.041892893612384796	0.859667956829071
-1.7176060676574707	0.12567855417728424	0.8585962057113647
-1.7176060676574707	0.20946422219276428	0.8564519286155701
-1.7176060676574707	0.29324987530708313	0.8532345294952393
-1.7176060676574707	0.377035528421402	0.8489429950714111
-1.7176060676574707	0.4608212113380432	0.8435781598091125
-1.7176060676574707	0.5446068644523621	0.8371421694755554
-1.7176060676574707	0.6283924579620361	0.8296405076980591
-1.7176060676574707	0.712178111076355	0.821082353591919
-1.7176060676574707	0.7959637641906738	0.8114819526672363
-1.7176060676574707	0.8797494173049927	0.8008590936660767
-1.7176060676574707	0.9635350704193115	0.7892395853996277
-1.7176060676574707	1.0473207235336304	0.7766560316085815
-1.7176060676574707	1.1311063766479492	0.7631476521492004
-1.7176060676574707	1.214892029762268	0.7487605810165405
-1.7176060676574707	1.298677682876587	0.7335470914840698
-1.7176060676574707	1.3824633359909058	0.7175651788711548
-1.7176060676574707	1.4662489891052246	0.7008787989616394
-1.7176060676574707	1.5500346422195435	0.6835556626319885
-1.7176060676574707	1.6338202953338623	0.6656676530838013
-1.7176060676574707	1.7176059484481812	0.6472893357276917
-1.7176060676574707	1.8013916015625	0.6284968852996826
-1.7176060676574707	1.8851772546768188	0.6093676686286926
-1.7176060676574707	1.9689630270004272	0.5899786353111267
-1.7176060676574707	2.052748680114746	0.5704062581062317
-1.6338204145431519	-2.052748680114746	0.5866699814796448
-1.6338204145431519	-1.9689630270004272	0.6068032383918762
-1.6338204145431519	-1.8851773738861084	0.6267342567443848
-1.6338204145431519	-1.8013917207717896	0.6463826298713684
-1.6338204145431519	-1.7176060676574707	0.665667712688446
-1.6338204145431519	-1.6338204145431519	0.6845085620880127
-1.6338204145431519	-1.550034761428833	0.7028257250785828
-1.6338204145431519	-1.4662491083145142	0.7205417156219482
-1.6338204145431519	-1.3824634552001953	0.737582802772522
-1.6338204145431519	-1.2986778020858765	0.7538788914680481
-1.6338204145431519	-1.2148921489715576	0.7693653702735901
-1.6338204145431519	-1.1311064958572388	0.7839838266372681
-1.6338204145431519	-1.04732084274292	0.7976827025413513
-1.6338204145431519	-0.9635351300239563	0.8104174137115479
-1.6338204145431519	-0.8797494769096375	0.8221510648727417
-1.6338204145431519	-0.7959638237953186	0.8328543901443481
-1.6338204145431519	-0.712178111076355	0.8425052165985107
-1.6338204145431519	-0.6283924579620361	0.85108882188797
-1.6338204145431519	-0.5446068048477173	0.8585963249206543
-1.6338204145431519	-0.46082112193107605	0.8650235533714294
-1.6338204145431519	-0.3770354688167572	0.870370626449585
-1.6338204145431519	-0.29324981570243835	0.874640703201294
-1.6338204145431519	-0.2094641476869583	0.8778376579284668
-1.6338204145431519	-0.12567847967147827	0.8799659609794617
-1.6338204145431519	-0.04189276695251465	0.8810292482376099
-1.6338204145431519	0.041892893612384796	0.8810292482376099
-1.6338204145431519	0.12567855417728424	0.8799659609794617
-1.6338204145431519	0.20946422219276428	0.8778376579284668
-1.6338204145431519	0.29324987530708313	0.8746405243873596
-1.6338204145431519	0.377035528421402	0.870370626449585
-1.6338204145431519	0.4608212113380432	0.8650235533714294
-1.6338204145431519	0.5446068644523621	0.8585962057113647
-1.6338204145431519	0.6283924579620361	0.85108882188797
-1.6338204145431519	0.712178111076355	0.8425052165985107
-1.6338204145431519	0.7959637641906738	0.8328542709350586
-1.6338204145431519	0.8797494173049927	0.8221510648727417
-1.6338204145431519	0.9635350704193115	0.8104174137115479
-1.6338204145431519	1.0473207235336304	0.7976827025413513
-1.6338204145431519	1.1311063766479492	0.7839839458465576
-1.6338204145431519	1.214892029762268	0.7693653702735901
-1.6338204145431519	1.298677682876587	0.7538788914680481
-1.6338204145431519	1.3824633359909058	0.737582802772522
-1.6338204145431519	1.4662489891052246	0.7205417156219482
-1.6338204145431519	1.5500346422195435	0.702825665473938
-1.6338204145431519	1.6338202953338623	0.6845085620880127
-1.6338204145431519	1.7176059484481812	0.6656676530838013
-1.6338204145431519	1.8013916015625	0.6463826298713684
-1.6338204145431519	1.8851772546768188	0.6267342567443848
-1.6338204145431519	1.9689630270004272	0.6068032383918762
-1.6338204145431519	2.052748680114746	0.5866699814796448
-1.550034761428833	-2.052748680114746	0.6025530695915222
-1.550034761428833	-1.9689630270004272	0.6232231855392456
-1.550034761428833	-1.8851773738861084	0.6436699032783508
-1.550034761428833	-1.8013917207717896	0.6638088226318359
-1.550034761428833	-1.7176060676574707	0.6835556626319885
-1.550034761428833	-1.6338204145431519	0.7028257250785828
-1.550034761428833	-1.550034761428833	0.7215360403060913
-1.550034761428833	-1.4662491083145142	0.7396066188812256
-1.550034761428833	-1.3824634552001953	0.7569605708122253
-1.550034761428833	-1.2986778020858765	0.7735267281532288
-1.550034761428833	-1.2148921489715576	0.7892395257949829
-1.550034761428833	-1.1311064958572388	0.8040404319763184
-1.550034761428833	-1.04732084274292	0.8178787231445312
-1.550034761428833	-0.9635351300239563	0.8307115435600281
-1.550034761428833	-0.8797494769096375	0.8425052165985107
-1.550034761428833	-0.7959638237953186	0.8532345294952393
-1.550034761428833	-0.712178111076355	0.862882137298584
-1.550034761428833	-0.6283924579620361	0.8714388012886047
-1.550034761428833	-0.5446068048477173	0.8789023160934448
-1.550034761428833	-0.46082112193107605	0.8852749466896057
-1.550034761428833	-0.3770354688167572	0.8905637860298157
-1.550034761428833	-0.29324981570243835	0.894778311252594
-1.550034761428833	-0.2094641476869583	0.8979279398918152
-1.550034761428833	-0.12567847967147827	0.9000220894813538
-1.550034761428833	-0.04189276695251465	0.901067316532135
-1.550034761428833	0.041892893612384796	0.901067316532135
-1.550034761428833	0.12567855417728424	0.9000220894813538
-1.550034761428833	0.20946422219276428	0.89792799949646
-1.550034761428833	0.29324987530708313	0.894778311252594
-1.550034761428833	0.377035528421402	0.8905637860298157
-1.550034761428833	0.4608212113380432	0.8852749466896057
-1.550034761428833	0.5446068644523621	0.8789021968841553
-1.550034761428833	0.6283924579620361	0.8714388012886047
-1.550034761428833	0.712178111076355	0.862882137298584
-1.550034761428833	0.7959637641906738	0.8532345294952393
-1.550034761428833	0.8797494173049927	0.8425052165985107
-1.550034761428833	0.9635350704193115	0.8307115435600281
-1.550034761428833	1.0473207235336304	0.8178787231445312
-1.550034761428833	1.1311063766479492	0.8040405511856079
-1.550034761428833	1.214892029762268	0.7892395853996277
-1.550034761428833	1.298677682876587	0.773526668548584
-1.550034761428833	1.3824633359909058	0.7569605112075806
-1.550034761428833	1.4662489891052246	0.7396065592765808
-1.550034761428833	1.5500346422195435	0.7215361595153809
-1.550034761428833	1.6338202953338623	0.702825665473938
-1.550034761428833	1.7176059484481812	0.6835556030273438
-1.550034761428833	1.8013916015625	0.6638089418411255
-1.550034761428833	1.8851772546768188	0.6436699032783508
-1.550034761428833	1.9689630270004272	0.6232231855392456
-1.550034761428833	2.052748680114746	0.6025530695915222
-1.4662491083145142	-2.052748680114746	0.6179918646812439
-1.4662491083145142	-1.9689630270004272	0.6391718983650208
-1.4662491083145142	-1.8851773738861084	0.6601051688194275
-1.4662491083145142	-1.8013917207717896	0.6807038187980652
-1.4662491083145142	-1.7176060676574707	0.7008788585662842
-1.4662491083145142	-1.6338204145431519	0.7205417156219482
-1.4662491083145142	-1.550034761428833	0.7396066188812256
-1.4662491083145142	-1.4662491083145142	0.7579895853996277
-1.4662491083145142	-1.3824634552001953	0.7756121754646301
-1.4662491083145142	-1.2986778020858765	0.7924010157585144
-1.4662491083145142	-1.2148921489715576	0.8082897663116455
-1.4662491083145142	-1.1311064958572388	0.8232199549674988
-1.4662491083145142	-1.04732084274292	0.8371421694755554
-1.4662491083145142	-0.9635351300239563	0.8500159382820129
-1.4662491083145142	-0.8797494769096375	0.8618110418319702
-1.4662491083145142	-0.7959638237953186	0.8725066184997559
-1.4662491083145142	-0.712178111076355	0.8820917010307312
-1.4662491083145142	-0.6283924579620361	0.8905638456344604
-1.4662491083145142	-0.5446068048477173	0.89792799949646
-1.4662491083145142	-0.46082112193107605	0.9041951298713684
-1.4662491083145142	-0.3770354688167572	0.9093801975250244
-1.4662491083145142	-0.29324981570243835	0.9135003089904785
-1.4662491083145142	-0.2094641476869583	0.9165722131729126
-1.4662491083145142	-0.12567847967147827	0.9186110496520996
-1.4662491083145142	-0.04189276695251465	0.9196276068687439
-1.4662491083145142	0.041892893612384796	0.9196276068687439
-1.4662491083145142	0.12567855417728424	0.9186110496520996
-1.4662491083145142	0.20946422219276428	0.9165722131729126
-1.4662491083145142	0.29324987530708313	0.9135003089904785
-1.4662491083145142	0.377035528421402	0.9093800187110901
-1.4662491083145142	0.4608212113380432	0.9041950702667236
-1.4662491083145142	0.5446068644523621	0.89792799949646
-1.4662491083145142	0.6283924579620361	0.8905638456344604
-1.4662491083145142	0.712178111076355	0.8820917010307312
-1.4662491083145142	0.7959637641906738	0.8725066184997559
-1.4662491083145142	0.8797494173049927	0.8618111610412598
-1.4662491083145142	0.9635350704193115	0.8500159382820129
-1.4662491083145142	1.0473207235336304	0.8371421098709106
-1.4662491083145142	1.1311063766479492	0.8232199549674988
-1.4662491083145142	1.214892029762268	0.8082898259162903
-1.4662491083145142	1.298677682876587	0.7924010157585144
-1.4662491083145142	1.3824633359909058	0.7756121158599854
-1.4662491083145142	1.4662489891052246	0.7579895257949829
-1.4662491083145142	1.5500346422195435	0.7396065592765808
-1.4662491083145142	1.6338202953338623	0.7205417156219482
-1.4662491083145142	1.7176059484481812	0.7008787393569946
-1.4662491083145142	1.8013916015625	0.68070387840271
-1.4662491083145142	1.8851772546768188	0.6601051688194275
-1.4662491083145142	1.9689630270004272	0.6391718983650208
-1.4662491083145142	2.052748680114746	0.6179918646812439
-1.3824634552001953	-2.052748680114746	0.6329241394996643
-1.3824634552001953	-1.9689630270004272	0.6545846462249756
-1.3824634552001953	-1.8851773738861084	0.6759734749794006
-1.3824634552001953	-1.8013917207717896	0.6969980597496033
-1.3824634552001953	-1.7176060676574707	0.7175651788711548
-1.3824634552001953	-1.6338204145431519	0.737582802772522
-1.3824634552001953	-1.550034761428833	0.7569605708122253
-1.3824634552001953	-1.4662491083145142	0.7756121754646301
-1.3824634552001953	-1.3824634552001953	0.7934560775756836
-1.3824634552001953	-1.2986778020858765	0.8104172945022583
-1.3824634552001953	-1.2148921489715576	0.8264288902282715
-1.3824634552001953	-1.1311064958572388	0.8414324522018433
-1.3824634552001953	-1.04732084274292	0.8553796410560608
-1.3824634552001953	-0.9635351300239563	0.8682327270507812
-1.3824634552001953	-0.8797494769096375	0.8799659609794617
-1.3824634552001953	-0.7959638237953186	0.8905638456344604
-1.3824634552001953	-0.712178111076355	0.900022029876709
-1.3824634552001953	-0.6283924579620361	0.9083459377288818
-1.3824634552001953	-0.5446068048477173	0.9155501127243042
-1.3824634552001953	-0.46082112193107605	0.9216548204421997
-1.3824634552001953	-0.3770354688167572	0.9266847968101501
-1.3824634552001953	-0.29324981570243835	0.9306669235229492
-1.3824634552001953	-0.2094641476869583	0.933627188205719
-1.3824634552001953	-0.12567847967147827	0.9355870485305786
-1.3824634552001953	-0.04189276695251465	0.9365627765655518
-1.3824634552001953	0.041892893612384796	0.9365627765655518
-1.3824634552001953	0.12567855417728424	0.9355870485305786
-1.3824634552001953	0.20946422219276428	0.933627188205719
-1.3824634552001953	0.29324987530708313	0.9306669235229492
-1.3824634552001953	0.377035528421402	0.9266846179962158
-1.3824634552001953	0.4608212113380432	0.9216548204421997
-1.3824634552001953	0.5446068644523621	0.9155501127243042
-1.3824634552001953	0.6283924579620361	0.9083459377288818
-1.3824634552001953	0.712178111076355	0.900022029876709
-1.3824634552001953	0.7959637641906738	0.8905638456344604
-1.3824634552001953	0.8797494173049927	0.8799659609794617
-1.3824634552001953	0.9635350704193115	0.8682329654693604
-1.3824634552001953	1.0473207235336304	0.8553795218467712
-1.3824634552001953	1.1311063766479492	0.841432511806488
-1.3824634552001953	1.214892029762268	0.8264290690422058
-1.3824634552001953	1.298677682876587	0.8104174137115479
-1.3824634552001953	1.3824633359909058	0.7934560775756836
-1.3824634552001953	1.4662489891052246	0.7756121158599854
-1.3824634552001953	1.5500346422195435	0.7569605112075806
-1.3824634552001953	1.6338202953338623	0.737582802772522
-1.3824634552001953	1.7176059484481812	0.7175653576850891
-1.3824634552001953	1.8013916015625	0.6969980597496033
-1.3824634552001953	1.8851772546768188	0.6759735345840454
-1.3824634552001953	1.9689630270004272	0.6545846462249756
-1.3824634552001953	2.052748680114746	0.6329241394996643
-1.2986778020858765	-2.052748680114746	0.6472892165184021
-1.2986778020858765	-1.9689630270004272	0.6693991422653198
-1.2986778020858765	-1.8851773738861084	0.6912102699279785
-1.2986778020858765	-1.8013917207717896	0.7126253843307495
-1.2986778020858765	-1.7176060676574707	0.7335469126701355
-1.2986778020858765	-1.6338204145431519	0.7538788914680481
-1.2986778020858765	-1.550034761428833	0.7735267281532288
-1.2986778020858765	-1.4662491083145142	0.7924010157585144
-1.2986778020858765	-1.3824634552001953	0.8104172945022583
-1.2986778020858765	-1.2986778020858765	0.827499270439148
-1.2986778020858765	-1.2148921489715576	0.8435781002044678
-1.2986778020858765	-1.1311064958572388	0.8585962057113647
-1.2986778020858765	-1.04732084274292	0.8725066781044006
-1.2986778020858765	-0.9635351300239563	0.8852750658988953
-1.2986778020858765	-0.8797494769096375	0.8968791961669922
-1.2986778020858765	-0.7959638237953186	0.9073103666305542
-1.2986778020858765	-0.712178111076355	0.9165722131729126
-1.2986778020858765	-0.6283924579620361	0.9246793389320374
-1.2986778020858765	-0.5446068048477173	0.9316564798355103
-1.2986778020858765	-0.46082112193107605	0.9375355839729309
-1.2986778020858765	-0.3770354688167572	0.9423536062240601
-1.2986778020858765	-0.29324981570243835	0.9461493492126465
-1.2986778020858765	-0.2094641476869583	0.9489588737487793
-1.2986778020858765	-0.12567847967147827	0.9508128762245178
-1.2986778020858765	-0.04189276695251465	0.9517339468002319
-1.2986778020858765	0.041892893612384796	0.9517339468002319
-1.2986778020858765	0.12567855417728424	0.9508128762245178
-1.2986778020858765	0.20946422219276428	0.9489588737487793
-1.2986778020858765	0.29324987530708313	0.9461493492126465
-1.2986778020858765	0.377035528421402	0.9423536062240601
-1.2986778020858765	0.4608212113380432	0.9375355839729309
-1.2986778020858765	0.5446068644523621	0.9316564798355103
-1.2986778020858765	0.6283924579620361	0.9246793389320374
-1.2986778020858765	0.712178111076355	0.9165722131729126
-1.2986778020858765	0.7959637641906738	0.9073103666305542
-1.2986778020858765	0.8797494173049927	0.8968791961669922
-1.2986778020858765	0.9635350704193115	0.8852750658988953
-1.2986778020858765	1.0473207235336304	0.8725066184997559
-1.2986778020858765	1.1311063766479492	0.8585962057113647
-1.2986778020858765	1.214892029762268	0.8435781598091125
-1.2986778020858765	1.298677682876587	0.827499270439148
-1.2986778020858765	1.3824633359909058	0.8104174137115479
-1.2986778020858765	1.4662489891052246	0.7924010157585144
-1.2986778020858765	1.5500346422195435	0.773526668548584
-1.2986778020858765	1.6338202953338623	0.7538788914680481
-1.2986778020858765	1.7176059484481812	0.733547031879425
-1.2986778020858765	1.8013916015625	0.7126254439353943
-1.2986778020858765	1.8851772546768188	0.6912102699279785
-1.2986778020858765	1.9689630270004272	0.6693991422653198
-1.2986778020858765	2.052748680114746	0.6472892165184021
-1.2148921489715576	-2.052748680114746	0.6610293984413147
-1.2148921489715576	-1.9689630270004272	0.6835556030273438
-1.2148921489715576	-1.8851773738861084	0.7057542204856873
-1.2148921489715576	-1.8013917207717896	0.7275232076644897
-1.2148921489715576	-1.7176060676574707	0.7487605810165405
-1.2148921489715576	-1.6338204145431519	0.7693653702735901
-1.2148921489715576	-1.550034761428833	0.7892395257949829
-1.2148921489715576	-1.4662491083145142	0.8082897663116455
-1.2148921489715576	-1.3824634552001953	0.8264288902282715
-1.2148921489715576	-1.2986778020858765	0.8435781002044678
-1.2148921489715576	-1.2148921489715576	0.8596678972244263
-1.2148921489715576	-1.1311064958572388	0.8746406435966492
-1.2148921489715576	-1.04732084274292	0.8884508609771729
-1.2148921489715576	-0.9635351300239563	0.9010673761367798
-1.2148921489715576	-0.8797494769096375	0.9124727249145508
-1.2148921489715576	-0.7959638237953186	0.9226649403572083
-1.2148921489715576	-0.712178111076355	0.9316564202308655
-1.2148921489715576	-0.6283924579620361	0.9394722580909729
-1.2148921489715576	-0.5446068048477173	0.9461494088172913
-1.2148921489715576	-0.46082112193107605	0.9517339468002319
-1.2148921489715576	-0.3770354688167572	0.9562769532203674
-1.2148921489715576	-0.29324981570243835	0.959831178188324
-1.2148921489715576	-0.2094641476869583	0.9624459147453308
-1.2148921489715576	-0.12567847967147827	0.9641633033752441
-1.2148921489715576	-0.04189276695251465	0.9650139808654785
-1.2148921489715576	0.041892893612384796	0.9650139808654785
-1.2148921489715576	0.12567855417728424	0.9641633033752441
-1.2148921489715576	0.20946422219276428	0.9624459147453308
-1.2148921489715576	0.29324987530708313	0.9598309993743896
-1.2148921489715576	0.377035528421402	0.9562770128250122
-1.2148921489715576	0.4608212113380432	0.9517339468002319
-1.2148921489715576	0.5446068644523621	0.9461492300033569
-1.2148921489715576	0.6283924579620361	0.9394722580909729
-1.2148921489715576	0.712178111076355	0.9316564202308655
-1.2148921489715576	0.7959637641906738	0.9226650595664978
-1.2148921489715576	0.8797494173049927	0.9124727249145508
-1.2148921489715576	0.9635350704193115	0.9010673761367798
-1.2148921489715576	1.0473207235336304	0.8884507417678833
-1.2148921489715576	1.1311063766479492	0.8746408224105835
-1.2148921489715576	1.214892029762268	0.8596680760383606
-1.2148921489715576	1.298677682876587	0.8435781598091125
-1.2148921489715576	1.3824633359909058	0.826429009437561
-1.2148921489715576	1.4662489891052246	0.8082898259162903
-1.2148921489715576	1.5500346422195435	0.7892395853996277
-1.2148921489715576	1.6338202953338623	0.7693653702735901
-1.2148921489715576	1.7176059484481812	0.7487605810165405
-1.2148921489715576	1.8013916015625	0.7275233864784241
-1.2148921489715576	1.8851772546768188	0.7057542204856873
-1.2148921489715576	1.9689630270004272	0.6835556030273438
-1.2148921489715576	2.052748680114746	0.6610293984413147
-1.1311064958572388	-2.052748680114746	0.6740894317626953
-1.1311064958572388	-1.9689630270004272	0.696998119354248
-1.1311064958572388	-1.8851773738861084	0.7195485830307007
-1.1311064958572388	-1.8013917207717896	0.7416340112686157
-1.1311064958572388	-1.7176060676574707	0.7631476521492004
-1.1311064958572388	-1.6338204145431519	0.7839838266372681
-1.1311064958572388	-1.550034761428833	0.8040404319763184
-1.1311064958572388	-1.4662491083145142	0.8232199549674988
-1.1311064958572388	-1.3824634552001953	0.8414324522018433
-1.1311064958572388	-1.2986778020858765	0.8585962057113647
-1.1311064958572388	-1.2148921489715576	0.8746406435966492
-1.1311064958572388	-1.1311064958572388	0.8895078897476196
-1.1311064958572388	-1.04732084274292	0.9031538963317871
-1.1311064958572388	-0.9635351300239563	0.9155501127243042
-1.1311064958572388	-0.8797494769096375	0.9266846776008606
-1.1311064958572388	-0.7959638237953186	0.936562716960907
-1.1311064958572388	-0.712178111076355	0.9452056884765625
-1.1311064958572388	-0.6283924579620361	0.9526509046554565
-1.1311064958572388	-0.5446068048477173	0.958949625492096
-1.1311064958572388	-0.46082112193107605	0.9641633033752441
-1.1311064958572388	-0.3770354688167572	0.9683606028556824
-1.1311064958572388	-0.29324981570243835	0.9716111421585083
-1.1311064958572388	-0.2094641476869583	0.973981499671936
-1.1311064958572388	-0.12567847967147827	0.9755269289016724
-1.1311064958572388	-0.04189276695251465	0.9762890934944153
-1.1311064958572388	0.041892893612384796	0.9762890934944153
-1.1311064958572388	0.12567855417728424	0.9755270481109619
-1.1311064958572388	0.20946422219276428	0.973981499671936
-1.1311064958572388	0.29324987530708313	0.9716111421585083
-1.1311064958572388	0.377035528421402	0.9683606028556824
-1.1311064958572388	0.4608212113380432	0.9641633033752441
-1.1311064958572388	0.5446068644523621	0.958949625492096
-1.1311064958572388	0.6283924579620361	0.9526509046554565
-1.1311064958572388	0.712178111076355	0.9452056884765625
-1.1311064958572388	0.7959637641906738	0.936562716960907
-1.1311064958572388	0.8797494173049927	0.9266847968101501
-1.1311064958572388	0.9635350704193115	0.9155499935150146
-1.1311064958572388	1.0473207235336304	0.9031538367271423
-1.1311064958572388	1.1311063766479492	0.8895077705383301
-1.1311064958572388	1.214892029762268	0.8746408224105835
-1.1311064958572388	1.298677682876587	0.8585962057113647
-1.1311064958572388	1.3824633359909058	0.8414324522018433
-1.1311064958572388	1.4662489891052246	0.8232200741767883
-1.1311064958572388	1.5500346422195435	0.8040405511856079
-1.1311064958572388	1.6338202953338623	0.7839839458465576
-1.1311064958572388	1.7176059484481812	0.7631476521492004
-1.1311064958572388	1.8013916015625	0.74163419008255
-1.1311064958572388	1.8851772546768188	0.7195487022399902
-1.1311064958572388	1.9689630270004272	0.696998119354248
-1.1311064958572388	2.052748680114746	0.6740894317626953
-1.04732084274292	-2.052748680114746	0.6864177584648132
-1.04732084274292	-1.9689630270004272	0.7096741199493408
-1.04732084274292	-1.8851773738861084	0.7325406074523926
-1.04732084274292	-1.8013917207717896	0.7549051642417908
-1.04732084274292	-1.7176060676574707	0.7766560316085815
-1.04732084274292	-1.6338204145431519	0.7976827025413513
-1.04732084274292	-1.550034761428833	0.8178787231445312
-1.04732084274292	-1.4662491083145142	0.8371421694755554
-1.04732084274292	-1.3824634552001953	0.8553796410560608
-1.04732084274292	-1.2986778020858765	0.8725066781044006
-1.04732084274292	-1.2148921489715576	0.8884508609771729
-1.04732084274292	-1.1311064958572388	0.9031538963317871
-1.04732084274292	-1.04732084274292	0.9165721535682678
-1.04732084274292	-0.9635351300239563	0.9286808371543884
-1.04732084274292	-0.8797494769096375	0.9394721388816833
-1.04732084274292	-0.7959638237953186	0.9489588141441345
-1.04732084274292	-0.712178111076355	0.9571725130081177
-1.04732084274292	-0.6283924579620361	0.9641633033752441
-1.04732084274292	-0.5446068048477173	0.9699984192848206
-1.04732084274292	-0.46082112193107605	0.9747577905654907
-1.04732084274292	-0.3770354688167572	0.9785305261611938
-1.04732084274292	-0.29324981570243835	0.9814075231552124
-1.04732084274292	-0.2094641476869583	0.9834759831428528
-1.04732084274292	-0.12567847967147827	0.9848088622093201
-1.04732084274292	-0.04189276695251465	0.9854610562324524
-1.04732084274292	0.041892893612384796	0.9854610562324524
-1.04732084274292	0.12567855417728424	0.9848088622093201
-1.04732084274292	0.20946422219276428	0.9834756255149841
-1.04732084274292	0.29324987530708313	0.9814075231552124
-1.04732084274292	0.377035528421402	0.9785304665565491
-1.04732084274292	0.4608212113380432	0.9747576117515564
-1.04732084274292	0.5446068644523621	0.9699984192848206
-1.04732084274292	0.6283924579620361	0.9641633033752441
-1.04732084274292	0.712178111076355	0.9571725130081177
-1.04732084274292	0.7959637641906738	0.9489588141441345
-1.04732084274292	0.8797494173049927	0.9394721388816833
-1.04732084274292	0.9635350704193115	0.9286808371543884
-1.04732084274292	1.0473207235336304	0.9165722131729126
-1.04732084274292	1.1311063766479492	0.9031538963317871
-1.04732084274292	1.214892029762268	0.8884508609771729
-1.04732084274292	1.298677682876587	0.8725066184997559
-1.04732084274292	1.3824633359909058	0.8553796410560608
-1.04732084274292	1.4662489891052246	0.8371421694755554
-1.04732084274292	1.5500346422195435	0.8178787231445312
-1.04732084274292	1.6338202953338623	0.7976828217506409
-1.04732084274292	1.7176059484481812	0.7766562104225159
-1.04732084274292	1.8013916015625	0.754905104637146
-1.04732084274292	1.8851772546768188	0.7325405478477478
-1.04732084274292	1.9689630270004272	0.7096741199493408
-1.04732084274292	2.052748680114746	0.6864177584648132
-0.9635351300239563	-2.052748680114746	0.6979665756225586
-0.9635351300239563	-1.9689630270004272	0.7215360403060913
-0.9635351300239563	-1.8851773738861084	0.7446825504302979
-0.9635351300239563	-1.8013917207717896	0.7672894597053528
-0.9635351300239563	-1.7176060676574707	0.7892395853996277
-0.9635351300239563	-1.6338204145431519	0.8104174137115479
-0.9635351300239563	-1.550034761428833	0.8307115435600281
-0.9635351300239563	-1.4662491083145142	0.8500159382820129
-0.9635351300239563	-1.3824634552001953	0.8682327270507812
-0.9635351300239563	-1.2986778020858765	0.8852750658988953
-0.9635351300239563	-1.2148921489715576	0.9010673761367798
-0.9635351300239563	-1.1311064958572388	0.9155501127243042
-0.9635351300239563	-1.04732084274292	0.9286808371543884
-0.9635351300239563	-0.9635351300239563	0.9404358863830566
-0.9635351300239563	-0.8797494769096375	0.9508128762245178
-0.9635351300239563	-0.7959638237953186	0.959831178188324
-0.9635351300239563	-0.712178111076355	0.9675326347351074
-0.9635351300239563	-0.6283924579620361	0.973981499671936
-0.9635351300239563	-0.5446068048477173	0.9792618155479431
-0.9635351300239563	-0.46082112193107605	0.9834758043289185
-0.9635351300239563	-0.3770354688167572	0.9867356419563293
-0.9635351300239563	-0.29324981570243835	0.989159345626831
-0.9635351300239563	-0.2094641476869583	0.9908589720726013
-0.9635351300239563	-0.12567847967147827	0.9919315576553345
-0.9635351300239563	-0.04189276695251465	0.9924488067626953
-0.9635351300239563	0.041892893612384796	0.9924488067626953
-0.9635351300239563	0.12567855417728424	0.9919315576553345
-0.9635351300239563	0.20946422219276428	0.9908589720726013
-0.9635351300239563	0.29324987530708313	0.989159345626831
-0.9635351300239563	0.377035528421402	0.9867357015609741
-0.9635351300239563	0.4608212113380432	0.9834758639335632
-0.9635351300239563	0.5446068644523621	0.9792619943618774
-0.9635351300239563	0.6283924579620361	0.973981499671936
-0.9635351300239563	0.712178111076355	0.9675326347351074
-0.9635351300239563	0.7959637641906738	0.9598310589790344
-0.9635351300239563	0.8797494173049927	0.9508128762245178
-0.9635351300239563	0.9635350704193115	0.9404358863830566
-0.9635351300239563	1.0473207235336304	0.9286807179450989
-0.9635351300239563	1.1311063766479492	0.9155499935150146
-0.9635351300239563	1.214892029762268	0.901067316532135
-0.9635351300239563	1.298677682876587	0.8852749466896057
-0.9635351300239563	1.3824633359909058	0.8682329654693604
-0.9635351300239563	1.4662489891052246	0.8500160574913025
-0.9635351300239563	1.5500346422195435	0.8307116031646729
-0.9635351300239563	1.6338202953338623	0.8104174137115479
-0.9635351300239563	1.7176059484481812	0.7892395853996277
-0.9635351300239563	1.8013916015625	0.7672895193099976
-0.9635351300239563	1.8851772546768188	0.7446826696395874
-0.9635351300239563	1.9689630270004272	0.7215360403060913
-0.9635351300239563	2.052748680114746	0.6979665756225586
-0.8797494769096375	-2.052748680114746	0.7086925506591797
-0.8797494769096375	-1.9689630270004272	0.7325406074523926
-0.8797494769096375	-1.8851773738861084	0.7559323906898499
-0.8797494769096375	-1.8013917207717896	0.7787460088729858
-0.8797494769096375	-1.7176060676574707	0.8008590936660767
-0.8797494769096375	-1.6338204145431519	0.8221510648727417
-0.8797494769096375	-1.550034761428833	0.8425052165985107
-0.8797494769096375	-1.4662491083145142	0.8618110418319702
-0.8797494769096375	-1.3824634552001953	0.8799659609794617
-0.8797494769096375	-1.2986778020858765	0.8968791961669922
-0.8797494769096375	-1.2148921489715576	0.9124727249145508
-0.8797494769096375	-1.1311064958572388	0.9266846776008606
-0.8797494769096375	-1.04732084274292	0.9394721388816833
-0.8797494769096375	-0.9635351300239563	0.9508128762245178
-0.8797494769096375	-0.8797494769096375	0.9607076644897461
-0.8797494769096375	-0.7959638237953186	0.9691824316978455
-0.8797494769096375	-0.712178111076355	0.9762890934944153
-0.8797494769096375	-0.6283924579620361	0.9821058511734009
-0.8797494769096375	-0.5446068048477173	0.9867357015609741
-0.8797494769096375	-0.46082112193107605	0.990304172039032
-0.8797494769096375	-0.3770354688167572	0.9929529428482056
-0.8797494769096375	-0.29324981570243835	0.9948309063911438
-0.8797494769096375	-0.2094641476869583	0.9960836172103882
-0.8797494769096375	-0.12567847967147827	0.9968385696411133
-0.8797494769096375	-0.04189276695251465	0.9971901774406433
-0.8797494769096375	0.041892893612384796	0.9971901774406433
-0.8797494769096375	0.12567855417728424	0.9968385696411133
-0.8797494769096375	0.20946422219276428	0.9960838556289673
-0.8797494769096375	0.29324987530708313	0.994830846786499
-0.8797494769096375	0.377035528421402	0.992952823638916
-0.8797494769096375	0.4608212113380432	0.990304172039032
-0.8797494769096375	0.5446068644523621	0.9867357015609741
-0.8797494769096375	0.6283924579620361	0.9821058511734009
-0.8797494769096375	0.712178111076355	0.9762890934944153
-0.8797494769096375	0.7959637641906738	0.969182550907135
-0.8797494769096375	0.8797494173049927	0.9607076644897461
-0.8797494769096375	0.9635350704193115	0.9508128762245178
-0.8797494769096375	1.0473207235336304	0.9394721388816833
-0.8797494769096375	1.1311063766479492	0.9266847968101501
-0.8797494769096375	1.214892029762268	0.9124727249145508
-0.8797494769096375	1.298677682876587	0.8968791961669922
-0.8797494769096375	1.3824633359909058	0.8799659609794617
-0.8797494769096375	1.4662489891052246	0.8618110418319702
-0.8797494769096375	1.5500346422195435	0.8425053358078003
-0.8797494769096375	1.6338202953338623	0.8221510648727417
-0.8797494769096375	1.7176059484481812	0.8008590936660767
-0.8797494769096375	1.8013916015625	0.7787459492683411
-0.8797494769096375	1.8851772546768188	0.7559323906898499
-0.8797494769096375	1.9689630270004272	0.7325406074523926
-0.8797494769096375	2.052748680114746	0.7086925506591797
-0.7959638237953186	-2.052748680114746	0.71855628490448
-0.7959638237953186	-1.9689630270004272	0.7426493763923645
-0.7959638237953186	-1.8851773738861084	0.7662529349327087
-0.7959638237953186	-1.8013917207717896	0.7892395853996277
-0.7959638237953186	-1.7176060676574707	0.8114819526672363
-0.7959638237953186	-1.6338204145431519	0.8328543901443481
-0.7959638237953186	-1.550034761428833	0.8532345294952393
-0.7959638237953186	-1.4662491083145142	0.8725066184997559
-0.7959638237953186	-1.3824634552001953	0.8905638456344604
-0.7959638237953186	-1.2986778020858765	0.9073103666305542
-0.7959638237953186	-1.2148921489715576	0.9226649403572083
-0.7959638237953186	-1.1311064958572388	0.936562716960907
-0.7959638237953186	-1.04732084274292	0.9489588141441345
-0.7959638237953186	-0.9635351300239563	0.959831178188324
-0.7959638237953186	-0.8797494769096375	0.9691824316978455
-0.7959638237953186	-0.7959638237953186	0.9770439267158508
-0.7959638237953186	-0.712178111076355	0.9834758043289185
-0.7959638237953186	-0.6283924579620361	0.9885697960853577
-0.7959638237953186	-0.5446068048477173	0.9924488067626953
-0.7959638237953186	-0.46082112193107605	0.995263934135437
-0.7959638237953186	-0.3770354688167572	0.9971900582313538
-0.7959638237953186	-0.29324981570243835	0.9984158873558044
-0.7959638237953186	-0.2094641476869583	0.9991280436515808
-0.7959638237953186	-0.12567847967147827	0.9994952082633972
-0.7959638237953186	-0.04189276695251465	0.999643862247467
-0.7959638237953186	0.041892893612384796	0.999643862247467
-0.7959638237953186	0.12567855417728424	0.9994949102401733
-0.7959638237953186	0.20946422219276428	0.9991282224655151
-0.7959638237953186	0.29324987530708313	0.9984158873558044
-0.7959638237953186	0.377035528421402	0.9971901774406433
-0.7959638237953186	0.4608212113380432	0.9952640533447266
-0.7959638237953186	0.5446068644523621	0.9924488067626953
-0.7959638237953186	0.6283924579620361	0.9885697960853577
-0.7959638237953186	0.712178111076355	0.9834758043289185
-0.7959638237953186	0.7959637641906738	0.9770439267158508
-0.7959638237953186	0.8797494173049927	0.969182550907135
-0.7959638237953186	0.9635350704193115	0.9598310589790344
-0.7959638237953186	1.0473207235336304	0.9489589929580688
-0.7959638237953186	1.1311063766479492	0.936562716960907
-0.7959638237953186	1.214892029762268	0.9226649403572083
-0.7959638237953186	1.298677682876587	0.9073105454444885
-0.7959638237953186	1.3824633359909058	0.8905638456344604
-0.7959638237953186	1.4662489891052246	0.8725066184997559
-0.7959638237953186	1.5500346422195435	0.8532344698905945
-0.7959638237953186	1.6338202953338623	0.8328542709350586
-0.7959638237953186	1.7176059484481812	0.8114821314811707
-0.7959638237953186	1.8013916015625	0.7892395853996277
-0.7959638237953186	1.8851772546768188	0.766252875328064
-0.7959638237953186	1.9689630270004272	0.7426493763923645
-0.7959638237953186	2.052748680114746	0.71855628490448
-0.712178111076355	-2.052748680114746	0.727523148059845
-0.712178111076355	-1.9689630270004272	0.7518288493156433
-0.712178111076355	-1.8851773738861084	0.7756121158599854
-0.712178111076355	-1.8013917207717896	0.7987410426139832
-0.712178111076355	-1.7176060676574707	0.821082353591919
-0.712178111076355	-1.6338204145431519	0.8425052165985107
-0.712178111076355	-1.550034761428833	0.862882137298584
-0.712178111076355	-1.4662491083145142	0.8820917010307312
-0.712178111076355	-1.3824634552001953	0.900022029876709
-0.712178111076355	-1.2986778020858765	0.9165722131729126
-0.712178111076355	-1.2148921489715576	0.9316564202308655
-0.712178111076355	-1.1311064958572388	0.9452056884765625
-0.712178111076355	-1.04732084274292	0.9571725130081177
-0.712178111076355	-0.9635351300239563	0.9675326347351074
-0.712178111076355	-0.8797494769096375	0.9762890934944153
-0.712178111076355	-0.7959638237953186	0.9834758043289185
-0.712178111076355	-0.712178111076355	0.9891592264175415
-0.712178111076355	-0.6283924579620361	0.9934435486793518
-0.712178111076355	-0.5446068048477173	0.9964694380760193
-0.712178111076355	-0.46082112193107605	0.9984158873558044
-0.712178111076355	-0.3770354688167572	0.9994950294494629
-0.712178111076355	-0.29324981570243835	0.9999423623085022
-0.712178111076355	-0.2094641476869583	1.0
-0.712178111076355	-0.12567847967147827	0.9998909831047058
-0.712178111076355	-0.04189276695251465	0.9997885227203369
-0.712178111076355	0.041892893612384796	0.9997885227203369
-0.712178111076355	0.12567855417728424	0.9998909831047058
-0.712178111076355	0.20946422219276428	1.0
-0.712178111076355	0.29324987530708313	0.999942421913147
-0.712178111076355	0.377035528421402	0.9994950890541077
-0.712178111076355	0.4608212113380432	0.9984158873558044
-0.712178111076355	0.5446068644523621	0.9964693784713745
-0.712178111076355	0.6283924579620361	0.9934435486793518
-0.712178111076355	0.712178111076355	0.9891592264175415
-0.712178111076355	0.7959637641906738	0.9834758043289185
-0.712178111076355	0.8797494173049927	0.9762889742851257
-0.712178111076355	0.9635350704193115	0.9675326347351074
-0.712178111076355	1.0473207235336304	0.9571725130081177
-0.712178111076355	1.1311063766479492	0.9452058672904968
-0.712178111076355	1.214892029762268	0.9316564798355103
-0.712178111076355	1.298677682876587	0.9165722131729126
-0.712178111076355	1.3824633359909058	0.9000220894813538
-0.712178111076355	1.4662489891052246	0.8820918798446655
-0.712178111076355	1.5500346422195435	0.8628820776939392
-0.712178111076355	1.6338202953338623	0.8425053358078003
-0.712178111076355	1.7176059484481812	0.821082353591919
-0.712178111076355	1.8013916015625	0.7987410426139832
-0.712178111076355	1.8851772546768188	0.7756121158599854
-0.712178111076355	1.9689630270004272	0.7518288493156433
-0.712178111076355	2.052748680114746	0.727523148059845
-0.6283924579620361	-2.052748680114746	0.7355629801750183
-0.6283924579620361	-1.9689630270004272	0.7600502967834473
-0.6283924579620361	-1.8851773738861084	0.7839840054512024
-0.6283924579620361	-1.8013917207717896	0.8072267770767212
-0.6283924579620361	-1.7176060676574707	0.8296405076980591
-0.6283924579620361	-1.6338204145431519	0.85108882188797
-0.6283924579620361	-1.550034761428833	0.8714388012886047
-0.6283924579620361	-1.4662491083145142	0.8905638456344604
-0.6283924579620361	-1.3824634552001953	0.9083459377288818
-0.6283924579620361	-1.2986778020858765	0.9246793389320374
-0.6283924579620361	-1.2148921489715576	0.9394722580909729
-0.6283924579620361	-1.1311064958572388	0.9526509046554565
-0.6283924579620361	-1.04732084274292	0.9641633033752441
-0.6283924579620361	-0.9635351300239563	0.973981499671936
-0.6283924579620361	-0.8797494769096375	0.9821058511734009
-0.6283924579620361	-0.7959638237953186	0.9885697960853577
-0.6283924579620361	-0.712178111076355	0.9934435486793518
-0.6283924579620361	-0.6283924579620361	0.996838390827179
-0.6283924579620361	-0.5446068048477173	0.9989117383956909
-0.6283924579620361	-0.46082112193107605	0.9998682737350464
-0.6283924579620361	-0.3770354688167572	0.9999610781669617
-0.6283924579620361	-0.29324981570243835	0.9994814395904541
-0.6283924579620361	-0.2094641476869583	0.998742401599884
-0.6283924579620361	-0.12567847967147827	0.998043417930603
-0.6283924579620361	-0.04189276695251465	0.9976257085800171
-0.6283924579620361	0.041892893612384796	0.9976257085800171
-0.6283924579620361	0.12567855417728424	0.998043417930603
-0.6283924579620361	0.20946422219276428	0.9987422823905945
-0.6283924579620361	0.29324987530708313	0.9994814395904541
-0.6283924579620361	0.377035528421402	0.9999610781669617
-0.6283924579620361	0.4608212113380432	0.9998683929443359
-0.6283924579620361	0.5446068644523621	0.9989117383956909
-0.6283924579620361	0.6283924579620361	0.996838390827179
-0.6283924579620361	0.712178111076355	0.9934435486793518
-0.6283924579620361	0.7959637641906738	0.9885696768760681
-0.6283924579620361	0.8797494173049927	0.9821058511734009
-0.6283924579620361	0.9635350704193115	0.973981499671936
-0.6283924579620361	1.0473207235336304	0.9641634225845337
-0.6283924579620361	1.1311063766479492	0.9526510238647461
-0.6283924579620361	1.214892029762268	0.9394722580909729
-0.6283924579620361	1.298677682876587	0.9246793389320374
-0.6283924579620361	1.3824633359909058	0.9083461165428162
-0.6283924579620361	1.4662489891052246	0.8905637860298157
-0.6283924579620361	1.5500346422195435	0.8714389204978943
-0.6283924579620361	1.6338202953338623	0.8510888814926147
-0.6283924579620361	1.7176059484481812	0.8296405673027039
-0.6283924579620361	1.8013916015625	0.8072267770767212
-0.6283924579620361	1.8851772546768188	0.7839841246604919
-0.6283924579620361	1.9689630270004272	0.7600502967834473
-0.6283924579620361	2.052748680114746	0.7355629801750183
-0.5446068048477173	-2.052748680114746	0.7426493763923645
-0.5446068048477173	-1.9689630270004272	0.7672896385192871
-0.5446068048477173	-1.8851773738861084	0.7913464903831482
-0.5446068048477173	-1.8013917207717896	0.8146783709526062
-0.5446068048477173	-1.7176060676574707	0.8371421694755554
-0.5446068048477173	-1.6338204145431519	0.8585963249206543
-0.5446068048477173	-1.550034761428833	0.8789023160934448
-0.5446068048477173	-1.4662491083145142	0.89792799949646
-0.5446068048477173	-1.3824634552001953	0.9155501127243042
-0.5446068048477173	-1.2986778020858765	0.9316564798355103
-0.5446068048477173	-1.2148921489715576	0.9461494088172913
-0.5446068048477173	-1.1311064958572388	0.958949625492096
-0.5446068048477173	-1.04732084274292	0.9699984192848206
-0.5446068048477173	-0.9635351300239563	0.9792618155479431
-0.5446068048477173	-0.8797494769096375	0.9867357015609741
-0.5446068048477173	-0.7959638237953186	0.9924488067626953
-0.5446068048477173	-0.712178111076355	0.9964694380760193
-0.5446068048477173	-0.6283924579620361	0.9989117383956909
-0.5446068048477173	-0.5446068048477173	0.9999423623085022
-0.5446068048477173	-0.46082112193107605	0.9997885227203369
-0.5446068048477173	-0.3770354688167572	0.998742401599884
-0.5446068048477173	-0.29324981570243835	0.9971595406532288
-0.5446068048477173	-0.2094641476869583	0.995442807674408
-0.5446068048477173	-0.12567847967147827	0.9940004348754883
-0.5446068048477173	-0.04189276695251465	0.9931785464286804
-0.5446068048477173	0.041892893612384796	0.9931785464286804
-0.5446068048477173	0.12567855417728424	0.9940004348754883
-0.5446068048477173	0.20946422219276428	0.9954426884651184
-0.5446068048477173	0.29324987530708313	0.9971596598625183
-0.5446068048477173	0.377035528421402	0.9987422823905945
-0.5446068048477173	0.4608212113380432	0.9997885227203369
-0.5446068048477173	0.5446068644523621	0.999942421913147
-0.5446068048477173	0.6283924579620361	0.9989117383956909
-0.5446068048477173	0.712178111076355	0.9964694380760193
-0.5446068048477173	0.7959637641906738	0.9924488663673401
-0.5446068048477173	0.8797494173049927	0.9867358207702637
-0.5446068048477173	0.9635350704193115	0.9792618155479431
-0.5446068048477173	1.0473207235336304	0.9699983596801758
-0.5446068048477173	1.1311063766479492	0.9589496850967407
-0.5446068048477173	1.214892029762268	0.9461495280265808
-0.5446068048477173	1.298677682876587	0.9316564202308655
-0.5446068048477173	1.3824633359909058	0.9155501127243042
-0.5446068048477173	1.4662489891052246	0.89792799949646
-0.5446068048477173	1.5500346422195435	0.8789023160934448
-0.5446068048477173	1.6338202953338623	0.8585962057113647
-0.5446068048477173	1.7176059484481812	0.837142288684845
-0.5446068048477173	1.8013916015625	0.8146782517433167
-0.5446068048477173	1.8851772546768188	0.7913464903831482
-0.5446068048477173	1.9689630270004272	0.7672896385192871
-0.5446068048477173	2.052748680114746	0.7426493763923645
-0.46082112193107605	-2.052748680114746	0.7487607002258301
-0.46082112193107605	-1.9689630270004272	0.773526668548584
-0.46082112193107605	-1.8851773738861084	0.7976828217506409
-0.46082112193107605	-1.8013917207717896	0.8210825324058533
-0.46082112193107605	-1.7176060676574707	0.8435781598091125
-0.46082112193107605	-1.6338204145431519	0.8650235533714294
-0.46082112193107605	-1.550034761428833	0.8852749466896057
-0.46082112193107605	-1.4662491083145142	0.9041951298713684
-0.46082112193107605	-1.3824634552001953	0.9216548204421997
-0.46082112193107605	-1.2986778020858765	0.9375355839729309
-0.46082112193107605	-1.2148921489715576	0.9517339468002319
-0.46082112193107605	-1.1311064958572388	0.9641633033752441
-0.46082112193107605	-1.04732084274292	0.9747577905654907
-0.46082112193107605	-0.9635351300239563	0.9834758043289185
-0.46082112193107605	-0.8797494769096375	0.990304172039032
-0.46082112193107605	-0.7959638237953186	0.995263934135437
-0.46082112193107605	-0.712178111076355	0.9984158873558044
-0.46082112193107605	-0.6283924579620361	0.9998682737350464
-0.46082112193107605	-0.5446068048477173	0.9997885227203369
-0.46082112193107605	-0.46082112193107605	0.9984147548675537
-0.46082112193107605	-0.3770354688167572	0.9960709810256958
-0.46082112193107605	-0.29324981570243835	0.9931786060333252
-0.46082112193107605	-0.2094641476869583	0.9902506470680237
-0.46082112193107605	-0.12567847967147827	0.9878515601158142
-0.46082112193107605	-0.04189276695251465	0.9864941239356995
-0.46082112193107605	0.041892893612384796	0.9864940643310547
-0.46082112193107605	0.12567855417728424	0.9878515601158142
-0.46082112193107605	0.20946422219276428	0.9902506470680237
-0.46082112193107605	0.29324987530708313	0.9931786060333252
-0.46082112193107605	0.377035528421402	0.9960711002349854
-0.46082112193107605	0.4608212113380432	0.9984146952629089
-0.46082112193107605	0.5446068644523621	0.9997885227203369
-0.46082112193107605	0.6283924579620361	0.9998682737350464
-0.46082112193107605	0.712178111076355	0.9984158873558044
-0.46082112193107605	0.7959637641906738	0.995263934135437
-0.46082112193107605	0.8797494173049927	0.990304172039032
-0.46082112193107605	0.9635350704193115	0.9834756851196289
-0.46082112193107605	1.0473207235336304	0.974757730960846
-0.46082112193107605	1.1311063766479492	0.9641634225845337
-0.46082112193107605	1.214892029762268	0.9517340064048767
-0.46082112193107605	1.298677682876587	0.9375355839729309
-0.46082112193107605	1.3824633359909058	0.9216548204421997
-0.46082112193107605	1.4662489891052246	0.904195249080658
-0.46082112193107605	1.5500346422195435	0.8852748870849609
-0.46082112193107605	1.6338202953338623	0.8650233745574951
-0.46082112193107605	1.7176059484481812	0.8435781598091125
-0.46082112193107605	1.8013916015625	0.8210825324058533
-0.46082112193107605	1.8851772546768188	0.7976827025413513
-0.46082112193107605	1.9689630270004272	0.773526668548584
-0.46082112193107605	2.052748680114746	0.7487607002258301
-0.3770354688167572	-2.052748680114746	0.7538787722587585
-0.3770354688167572	-1.9689630270004272	0.7787460088729858
-0.3770354688167572	-1.8851773738861084	0.8029793500900269
-0.3770354688167572	-1.8013917207717896	0.826429009437561
-0.3770354688167572	-1.7176060676574707	0.8489429950714111
-0.3770354688167572	-1.6338204145431519	0.870370626449585
-0.3770354688167572	-1.550034761428833	0.8905637860298157
-0.3770354688167572	-1.4662491083145142	0.9093801975250244
-0.3770354688167572	-1.3824634552001953	0.9266847968101501
-0.3770354688167572	-1.2986778020858765	0.9423536062240601
-0.3770354688167572	-1.2148921489715576	0.9562769532203674
-0.3770354688167572	-1.1311064958572388	0.9683606028556824
-0.3770354688167572	-1.04732084274292	0.9785305261611938
-0.3770354688167572	-0.9635351300239563	0.9867356419563293
-0.3770354688167572	-0.8797494769096375	0.9929529428482056
-0.3770354688167572	-0.7959638237953186	0.9971900582313538
-0.3770354688167572	-0.712178111076355	0.9994950294494629
-0.3770354688167572	-0.6283924579620361	0.9999610781669617
-0.3770354688167572	-0.5446068048477173	0.998742401599884
-0.3770354688167572	-0.46082112193107605	0.9960709810256958
-0.3770354688167572	-0.3770354688167572	0.9922832250595093
-0.3770354688167572	-0.29324981570243835	0.9878515601158142
-0.3770354688167572	-0.2094641476869583	0.983411431312561
-0.3770354688167572	-0.12567847967147827	0.979744017124176
-0.3770354688167572	-0.04189276695251465	0.9776443839073181
-0.3770354688167572	0.041892893612384796	0.9776443839073181
-0.3770354688167572	0.12567855417728424	0.979744017124176
-0.3770354688167572	0.20946422219276428	0.9834113121032715
-0.3770354688167572	0.29324987530708313	0.9878515601158142
-0.3770354688167572	0.377035528421402	0.9922833442687988
-0.3770354688167572	0.4608212113380432	0.9960712194442749
-0.3770354688167572	0.5446068644523621	0.9987422823905945
-0.3770354688167572	0.6283924579620361	0.9999610781669617
-0.3770354688167572	0.712178111076355	0.9994950294494629
-0.3770354688167572	0.7959637641906738	0.9971903562545776
-0.3770354688167572	0.8797494173049927	0.9929529428482056
-0.3770354688167572	0.9635350704193115	0.9867357015609741
-0.3770354688167572	1.0473207235336304	0.9785304665565491
-0.3770354688167572	1.1311063766479492	0.9683607220649719
-0.3770354688167572	1.214892029762268	0.9562769532203674
-0.3770354688167572	1.298677682876587	0.9423537254333496
-0.3770354688167572	1.3824633359909058	0.9266848564147949
-0.3770354688167572	1.4662489891052246	0.9093800783157349
-0.3770354688167572	1.5500346422195435	0.8905637860298157
-0.3770354688167572	1.6338202953338623	0.870370626449585
-0.3770354688167572	1.7176059484481812	0.8489430546760559
-0.3770354688167572	1.8013916015625	0.826429009437561
-0.3770354688167572	1.8851772546768188	0.8029793500900269
-0.3770354688167572	1.9689630270004272	0.7787460088729858
-0.3770354688167572	2.052748680114746	0.7538787722587585
-0.29324981570243835	-2.052748680114746	0.7579894065856934
-0.29324981570243835	-1.9689630270004272	0.782934844493866
-0.29324981570243835	-1.8851773738861084	0.8072267770767212
-0.29324981570243835	-1.8013917207717896	0.8307115435600281
-0.29324981570243835	-1.7176060676574707	0.8532345294952393
-0.29324981570243835	-1.6338204145431519	0.874640703201294
-0.29324981570243835	-1.550034761428833	0.894778311252594
-0.29324981570243835	-1.4662491083145142	0.9135003089904785
-0.29324981570243835	-1.3824634552001953	0.9306669235229492
-0.29324981570243835	-1.2986778020858765	0.9461493492126465
-0.29324981570243835	-1.2148921489715576	0.959831178188324
-0.29324981570243835	-1.1311064958572388	0.9716111421585083
-0.29324981570243835	-1.04732084274292	0.9814075231552124
-0.29324981570243835	-0.9635351300239563	0.989159345626831
-0.29324981570243835	-0.8797494769096375	0.9948309063911438
-0.29324981570243835	-0.7959638237953186	0.9984158873558044
-0.29324981570243835	-0.712178111076355	0.9999423623085022
-0.29324981570243835	-0.6283924579620361	0.9994814395904541
-0.29324981570243835	-0.5446068048477173	0.9971595406532288
-0.29324981570243835	-0.46082112193107605	0.9931786060333252
-0.29324981570243835	-0.3770354688167572	0.9878515601158142
-0.29324981570243835	-0.29324981570243835	0.9816591143608093
-0.29324981570243835	-0.2094641476869583	0.9753334522247314
-0.29324981570243835	-0.12567847967147827	0.9699303507804871
-0.29324981570243835	-0.04189276695251465	0.9667326807975769
-0.29324981570243835	0.041892893612384796	0.9667328000068665
-0.29324981570243835	0.12567855417728424	0.9699303507804871
-0.29324981570243835	0.20946422219276428	0.9753334522247314
-0.29324981570243835	0.29324987530708313	0.9816592335700989
-0.29324981570243835	0.377035528421402	0.9878516793251038
-0.29324981570243835	0.4608212113380432	0.9931784272193909
-0.29324981570243835	0.5446068644523621	0.9971595406532288
-0.29324981570243835	0.6283924579620361	0.9994814395904541
-0.29324981570243835	0.712178111076355	0.9999423623085022
-0.29324981570243835	0.7959637641906738	0.9984157681465149
-0.29324981570243835	0.8797494173049927	0.9948309063911438
-0.29324981570243835	0.9635350704193115	0.9891595244407654
-0.29324981570243835	1.0473207235336304	0.981407642364502
-0.29324981570243835	1.1311063766479492	0.9716112613677979
-0.29324981570243835	1.214892029762268	0.9598309993743896
-0.29324981570243835	1.298677682876587	0.9461495280265808
-0.29324981570243835	1.3824633359909058	0.930666983127594
-0.29324981570243835	1.4662489891052246	0.913500189781189
-0.29324981570243835	1.5500346422195435	0.894778311252594
-0.29324981570243835	1.6338202953338623	0.8746406435966492
-0.29324981570243835	1.7176059484481812	0.8532344698905945
-0.29324981570243835	1.8013916015625	0.8307116031646729
-0.29324981570243835	1.8851772546768188	0.8072267770767212
-0.29324981570243835	1.9689630270004272	0.782934844493866
-0.29324981570243835	2.052748680114746	0.7579894065856934
-0.2094641476869583	-2.052748680114746	0.7610819339752197
-0.2094641476869583	-1.9689630270004272	0.7860841751098633
-0.2094641476869583	-1.8851773738861084	0.8104174137115479
-0.2094641476869583	-1.8013917207717896	0.8339259624481201
-0.2094641476869583	-1.7176060676574707	0.8564519286155701
-0.2094641476869583	-1.6338204145431519	0.8778376579284668
-0.2094641476869583	-1.550034761428833	0.8979279398918152
-0.2094641476869583	-1.4662491083145142	0.9165722131729126
-0.2094641476869583	-1.3824634552001953	0.933627188205719
-0.2094641476869583	-1.2986778020858765	0.9489588737487793
-0.2094641476869583	-1.2148921489715576	0.9624459147453308
-0.2094641476869583	-1.1311064958572388	0.973981499671936
-0.2094641476869583	-1.04732084274292	0.9834759831428528
-0.2094641476869583	-0.9635351300239563	0.9908589720726013
-0.2094641476869583	-0.8797494769096375	0.9960836172103882
-0.2094641476869583	-0.7959638237953186	0.9991280436515808
-0.2094641476869583	-0.712178111076355	1.0
-0.2094641476869583	-0.6283924579620361	0.998742401599884
-0.2094641476869583	-0.5446068048477173	0.995442807674408
-0.2094641476869583	-0.46082112193107605	0.9902506470680237
-0.2094641476869583	-0.3770354688167572	0.983411431312561
-0.2094641476869583	-0.29324981570243835	0.9753334522247314
-0.2094641476869583	-0.2094641476869583	0.9667326807975769
-0.2094641476869583	-0.12567847967147827	0.9588964581489563
-0.2094641476869583	-0.04189276695251465	0.9539170265197754
-0.2094641476869583	0.041892893612384796	0.9539170265197754
-0.2094641476869583	0.12567855417728424	0.9588963985443115
-0.2094641476869583	0.20946422219276428	0.9667326807975769
-0.2094641476869583	0.29324987530708313	0.9753335118293762
-0.2094641476869583	0.377035528421402	0.9834113121032715
-0.2094641476869583	0.4608212113380432	0.9902507662773132
-0.2094641476869583	0.5446068644523621	0.9954426884651184
-0.2094641476869583	0.6283924579620361	0.998742401599884
-0.2094641476869583	0.712178111076355	1.0
-0.2094641476869583	0.7959637641906738	0.9991282820701599
-0.2094641476869583	0.8797494173049927	0.9960835576057434
-0.2094641476869583	0.9635350704193115	0.9908588528633118
-0.2094641476869583	1.0473207235336304	0.9834758043289185
-0.2094641476869583	1.1311063766479492	0.973981499671936
-0.2094641476869583	1.214892029762268	0.9624460339546204
-0.2094641476869583	1.298677682876587	0.9489589929580688
-0.2094641476869583	1.3824633359909058	0.933627188205719
-0.2094641476869583	1.4662489891052246	0.9165722131729126
-0.2094641476869583	1.5500346422195435	0.89792799949646
-0.2094641476869583	1.6338202953338623	0.8778377175331116
-0.2094641476869583	1.7176059484481812	0.8564520478248596
-0.2094641476869583	1.8013916015625	0.8339260816574097
-0.2094641476869583	1.8851772546768188	0.8104174137115479
-0.2094641476869583	1.9689630270004272	0.7860841751098633
-0.2094641476869583	2.052748680114746	0.7610819339752197
-0.12567847967147827	-2.052748680114746	0.7631475925445557
-0.12567847967147827	-1.9689630270004272	0.7881870269775391
-0.12567847967147827	-1.8851773738861084	0.8125470280647278
-0.12567847967147827	-1.8013917207717896	0.8360699415206909
-0.12567847967147827	-1.7176060676574707	0.8585962057113647
-0.12567847967147827	-1.6338204145431519	0.8799659609794617
-0.12567847967147827	-1.550034761428833	0.9000220894813538
-0.12567847967147827	-1.4662491083145142	0.9186110496520996
-0.12567847967147827	-1.3824634552001953	0.9355870485305786
-0.12567847967147827	-1.2986778020858765	0.9508128762245178
-0.12567847967147827	-1.2148921489715576	0.9641633033752441
-0.12567847967147827	-1.1311064958572388	0.9755269289016724
-0.12567847967147827	-1.04732084274292	0.9848088622093201
-0.12567847967147827	-0.9635351300239563	0.9919315576553345
-0.12567847967147827	-0.8797494769096375	0.9968385696411133
-0.12567847967147827	-0.7959638237953186	0.9994952082633972
-0.12567847967147827	-0.712178111076355	0.9998909831047058
-0.12567847967147827	-0.6283924579620361	0.998043417930603
-0.12567847967147827	-0.5446068048477173	0.9940004348754883
-0.12567847967147827	-0.46082112193107605	0.9878515601158142
-0.12567847967147827	-0.3770354688167572	0.979744017124176
-0.12567847967147827	-0.29324981570243835	0.9699303507804871
-0.12567847967147827	-0.2094641476869583	0.9588964581489563
-0.12567847967147827	-0.12567847967147827	0.9477663040161133
-0.12567847967147827	-0.04189276695251465	0.9395217895507812
-0.12567847967147827	0.041892893612384796	0.9395215511322021
-0.12567847967147827	0.12567855417728424	0.9477660059928894
-0.12567847967147827	0.20946422219276428	0.9588963985443115
-0.12567847967147827	0.29324987530708313	0.9699303507804871
-0.12567847967147827	0.377035528421402	0.9797440767288208
-0.12567847967147827	0.4608212113380432	0.9878515601158142
-0.12567847967147827	0.5446068644523621	0.9940003752708435
-0.12567847967147827	0.6283924579620361	0.998043417930603
-0.12567847967147827	0.712178111076355	0.9998909831047058
-0.12567847967147827	0.7959637641906738	0.9994952082633972
-0.12567847967147827	0.8797494173049927	0.9968385100364685
-0.12567847967147827	0.9635350704193115	0.9919314384460449
-0.12567847967147827	1.0473207235336304	0.9848088622093201
-0.12567847967147827	1.1311063766479492	0.9755271077156067
-0.12567847967147827	1.214892029762268	0.9641634225845337
-0.12567847967147827	1.298677682876587	0.950812816619873
-0.12567847967147827	1.3824633359909058	0.9355870485305786
-0.12567847967147827	1.4662489891052246	0.9186110496520996
-0.12567847967147827	1.5500346422195435	0.9000220894813538
-0.12567847967147827	1.6338202953338623	0.8799660801887512
-0.12567847967147827	1.7176059484481812	0.8585962057113647
-0.12567847967147827	1.8013916015625	0.8360699415206909
-0.12567847967147827	1.8851772546768188	0.8125470280647278
-0.12567847967147827	1.9689630270004272	0.7881870269775391
-0.12567847967147827	2.052748680114746	0.7631475925445557
-0.04189276695251465	-2.052748680114746	0.764181911945343
-0.04189276695251465	-1.9689630270004272	0.7892395853996277
-0.04189276695251465	-1.8851773738861084	0.8136125802993774
-0.04189276695251465	-1.8013917207717896	0.8371421098709106
-0.04189276695251465	-1.7176060676574707	0.859667956829071
-0.04189276695251465	-1.6338204145431519	0.8810292482376099
-0.04189276695251465	-1.550034761428833	0.901067316532135
-0.04189276695251465	-1.4662491083145142	0.9196276068687439
-0.04189276695251465	-1.3824634552001953	0.9365627765655518
-0.04189276695251465	-1.2986778020858765	0.9517339468002319
-0.04189276695251465	-1.2148921489715576	0.9650139808654785
-0.04189276695251465	-1.1311064958572388	0.9762890934944153
-0.04189276695251465	-1.04732084274292	0.9854610562324524
-0.04189276695251465	-0.9635351300239563	0.9924488067626953
-0.04189276695251465	-0.8797494769096375	0.9971901774406433
-0.04189276695251465	-0.7959638237953186	0.999643862247467
-0.04189276695251465	-0.712178111076355	0.9997885227203369
-0.04189276695251465	-0.6283924579620361	0.9976257085800171
-0.04189276695251465	-0.5446068048477173	0.9931785464286804
-0.04189276695251465	-0.46082112193107605	0.9864941239356995
-0.04189276695251465	-0.3770354688167572	0.9776443839073181
-0.04189276695251465	-0.29324981570243835	0.9667326807975769
-0.04189276695251465	-0.2094641476869583	0.9539170265197754
-0.04189276695251465	-0.12567847967147827	0.9395217895507812
-0.04189276695251465	-0.04189276695251465	0.9250848293304443
-0.04189276695251465	0.041892893612384796	0.9250848293304443
-0.04189276695251465	0.12567855417728424	0.9395217895507812
-0.04189276695251465	0.20946422219276428	0.9539167284965515
-0.04189276695251465	0.29324987530708313	0.9667328000068665
-0.04189276695251465	0.377035528421402	0.9776444435119629
-0.04189276695251465	0.4608212113380432	0.986494243144989
-0.04189276695251465	0.5446068644523621	0.9931784272193909
-0.04189276695251465	0.6283924579620361	0.9976257085800171
-0.04189276695251465	0.712178111076355	0.9997885227203369
-0.04189276695251465	0.7959637641906738	0.9996436834335327
-0.04189276695251465	0.8797494173049927	0.9971902966499329
-0.04189276695251465	0.9635350704193115	0.9924488067626953
-0.04189276695251465	1.0473207235336304	0.9854608178138733
-0.04189276695251465	1.1311063766479492	0.9762889742851257
-0.04189276695251465	1.214892029762268	0.9650141000747681
-0.04189276695251465	1.298677682876587	0.9517340064048767
-0.04189276695251465	1.3824633359909058	0.936562716960907
-0.04189276695251465	1.4662489891052246	0.9196276664733887
-0.04189276695251465	1.5500346422195435	0.901067316532135
-0.04189276695251465	1.6338202953338623	0.8810292482376099
-0.04189276695251465	1.7176059484481812	0.8596680760383606
-0.04189276695251465	1.8013916015625	0.837142288684845
-0.04189276695251465	1.8851772546768188	0.8136125206947327
-0.04189276695251465	1.9689630270004272	0.7892395853996277
-0.04189276695251465	2.052748680114746	0.764181911945343
0.041892893612384796	-2.052748680114746	0.764181911945343
0.041892893612384796	-1.9689630270004272	0.7892395853996277
0.041892893612384796	-1.8851773738861084	0.8136125802993774
0.041892893612384796	-1.8013917207717896	0.8371421098709106
0.041892893612384796	-1.7176060676574707	0.859667956829071
0.041892893612384796	-1.6338204145431519	0.8810292482376099
0.041892893612384796	-1.550034761428833	0.901067316532135
0.041892893612384796	-1.4662491083145142	0.9196276068687439
0.041892893612384796	-1.3824634552001953	0.9365627765655518
0.041892893612384796	-1.2986778020858765	0.9517339468002319
0.041892893612384796	-1.2148921489715576	0.9650139808654785
0.041892893612384796	-1.1311064958572388	0.9762890934944153
0.041892893612384796	-1.04732084274292	0.9854610562324524
0.041892893612384796	-0.9635351300239563	0.9924488067626953
0.041892893612384796	-0.8797494769096375	0.9971901774406433
0.041892893612384796	-0.7959638237953186	0.999643862247467
0.041892893612384796	-0.712178111076355	0.9997885227203369
0.041892893612384796	-0.6283924579620361	0.9976257085800171
0.041892893612384796	-0.5446068048477173	0.9931785464286804
0.041892893612384796	-0.46082112193107605	0.9864940643310547
0.041892893612384796	-0.3770354688167572	0.9776443839073181
0.041892893612384796	-0.29324981570243835	0.9667328000068665
0.041892893612384796	-0.2094641476869583	0.9539170265197754
0.041892893612384796	-0.12567847967147827	0.9395215511322021
0.041892893612384796	-0.04189276695251465	0.9250848293304443
0.041892893612384796	0.041892893612384796	0.9250848293304443
0.041892893612384796	0.12567855417728424	0.9395217895507812
0.041892893612384796	0.20946422219276428	0.9539169669151306
0.041892893612384796	0.29324987530708313	0.9667326211929321
0.041892893612384796	0.377035528421402	0.9776444435119629
0.041892893612384796	0.4608212113380432	0.9864941239356995
0.041892893612384796	0.5446068644523621	0.9931784272193909
0.041892893612384796	0.6283924579620361	0.9976257085800171
0.041892893612384796	0.712178111076355	0.9997885227203369
0.041892893612384796	0.7959637641906738	0.9996436834335327
0.041892893612384796	0.8797494173049927	0.9971902966499329
0.041892893612384796	0.9635350704193115	0.9924488067626953
0.041892893612384796	1.0473207235336304	0.9854608178138733
0.041892893612384796	1.1311063766479492	0.9762889742851257
0.041892893612384796	1.214892029762268	0.9650141000747681
0.041892893612384796	1.298677682876587	0.9517340064048767
0.041892893612384796	1.3824633359909058	0.936562716960907
0.041892893612384796	1.4662489891052246	0.9196276664733887
0.041892893612384796	1.5500346422195435	0.901067316532135
0.041892893612384796	1.6338202953338623	0.8810292482376099
0.041892893612384796	1.7176059484481812	0.8596680760383606
0.041892893612384796	1.8013916015625	0.837142288684845
0.041892893612384796	1.8851772546768188	0.8136125206947327
0.041892893612384796	1.9689630270004272	0.7892395853996277
0.041892893612384796	2.052748680114746	0.764181911945343
0.12567855417728424	-2.052748680114746	0.7631475925445557
0.12567855417728424	-1.9689630270004272	0.7881870269775391
0.12567855417728424	-1.8851773738861084	0.8125470280647278
0.12567855417728424	-1.8013917207717896	0.8360699415206909
0.12567855417728424	-1.7176060676574707	0.8585962057113647
0.12567855417728424	-1.6338204145431519	0.8799659609794617
0.12567855417728424	-1.550034761428833	0.9000220894813538
0.12567855417728424	-1.4662491083145142	0.9186110496520996
0.12567855417728424	-1.3824634552001953	0.9355870485305786
0.12567855417728424	-1.2986778020858765	0.9508128762245178
0.12567855417728424	-1.2148921489715576	0.9641633033752441
0.12567855417728424	-1.1311064958572388	0.9755270481109619
0.12567855417728424	-1.04732084274292	0.9848088622093201
0.12567855417728424	-0.9635351300239563	0.9919315576553345
0.12567855417728424	-0.8797494769096375	0.9968385696411133
0.12567855417728424	-0.7959638237953186	0.9994949102401733
0.12567855417728424	-0.712178111076355	0.9998909831047058
0.12567855417728424	-0.6283924579620361	0.998043417930603
0.12567855417728424	-0.5446068048477173	0.9940004348754883
0.12567855417728424	-0.46082112193107605	0.9878515601158142
0.12567855417728424	-0.3770354688167572	0.979744017124176
0.12567855417728424	-0.29324981570243835	0.9699303507804871
0.12567855417728424	-0.2094641476869583	0.9588963985443115
0.12567855417728424	-0.12567847967147827	0.9477660059928894
0.12567855417728424	-0.04189276695251465	0.9395217895507812
0.12567855417728424	0.041892893612384796	0.9395217895507812
0.12567855417728424	0.12567855417728424	0.9477663040161133
0.12567855417728424	0.20946422219276428	0.9588963985443115
0.12567855417728424	0.29324987530708313	0.9699304699897766
0.12567855417728424	0.377035528421402	0.979744017124176
0.12567855417728424	0.4608212113380432	0.9878516793251038
0.12567855417728424	0.5446068644523621	0.9940003752708435
0.12567855417728424	0.6283924579620361	0.998043417930603
0.12567855417728424	0.712178111076355	0.9998909831047058
0.12567855417728424	0.7959637641906738	0.9994950890541077
0.12567855417728424	0.8797494173049927	0.9968385100364685
0.12567855417728424	0.9635350704193115	0.9919314384460449
0.12567855417728424	1.0473207235336304	0.9848088622093201
0.12567855417728424	1.1311063766479492	0.9755272269248962
0.12567855417728424	1.214892029762268	0.9641634225845337
0.12567855417728424	1.298677682876587	0.950812816619873
0.12567855417728424	1.3824633359909058	0.9355870485305786
0.12567855417728424	1.4662489891052246	0.9186110496520996
0.12567855417728424	1.5500346422195435	0.9000220894813538
0.12567855417728424	1.6338202953338623	0.8799660801887512
0.12567855417728424	1.7176059484481812	0.8585962057113647
0.12567855417728424	1.8013916015625	0.8360699415206909
0.12567855417728424	1.8851772546768188	0.8125470280647278
0.12567855417728424	1.9689630270004272	0.7881870269775391
0.12567855417728424	2.052748680114746	0.7631475925445557
0.20946422219276428	-2.052748680114746	0.7610819935798645
0.20946422219276428	-1.9689630270004272	0.7860841751098633
0.20946422219276428	-1.8851773738861084	0.8104174137115479
0.20946422219276428	-1.8013917207717896	0.8339259624481201
0.20946422219276428	-1.7176060676574707	0.8564519286155701
0.20946422219276428	-1.6338204145431519	0.8778376579284668
0.20946422219276428	-1.550034761428833	0.89792799949646
0.20946422219276428	-1.4662491083145142	0.9165722131729126
0.20946422219276428	-1.3824634552001953	0.933627188205719
0.20946422219276428	-1.2986778020858765	0.9489588737487793
0.20946422219276428	-1.2148921489715576	0.9624459147453308
0.20946422219276428	-1.1311064958572388	0.973981499671936
0.20946422219276428	-1.04732084274292	0.9834756255149841
0.20946422219276428	-0.9635351300239563	0.9908589720726013
0.20946422219276428	-0.8797494769096375	0.9960838556289673
0.20946422219276428	-0.7959638237953186	0.9991282224655151
0.20946422219276428	-0.712178111076355	1.0
0.20946422219276428	-0.6283924579620361	0.9987422823905945
0.20946422219276428	-0.5446068048477173	0.9954426884651184
0.20946422219276428	-0.46082112193107605	0.9902506470680237
0.20946422219276428	-0.3770354688167572	0.9834113121032715
0.20946422219276428	-0.29324981570243835	0.9753334522247314
0.20946422219276428	-0.2094641476869583	0.9667326807975769
0.20946422219276428	-0.12567847967147827	0.9588963985443115
0.20946422219276428	-0.04189276695251465	0.9539167284965515
0.20946422219276428	0.041892893612384796	0.9539169669151306
0.20946422219276428	0.12567855417728424	0.9588963985443115
0.20946422219276428	0.20946422219276428	0.9667324423789978
0.20946422219276428	0.29324987530708313	0.9753335118293762
0.20946422219276428	0.377035528421402	0.9834114909172058
0.20946422219276428	0.4608212113380432	0.9902507662773132
0.20946422219276428	0.5446068644523621	0.995442807674408
0.20946422219276428	0.6283924579620361	0.9987422823905945
0.20946422219276428	0.712178111076355	1.0
0.20946422219276428	0.7959637641906738	0.9991281032562256
0.20946422219276428	0.8797494173049927	0.9960836172103882
0.20946422219276428	0.9635350704193115	0.9908588528633118
0.20946422219276428	1.0473207235336304	0.9834758639335632
0.20946422219276428	1.1311063766479492	0.973981499671936
0.20946422219276428	1.214892029762268	0.9624460339546204
0.20946422219276428	1.298677682876587	0.9489589929580688
0.20946422219276428	1.3824633359909058	0.933627188205719
0.20946422219276428	1.4662489891052246	0.9165722131729126
0.20946422219276428	1.5500346422195435	0.8979281187057495
0.20946422219276428	1.6338202953338623	0.8778377175331116
0.20946422219276428	1.7176059484481812	0.8564520478248596
0.20946422219276428	1.8013916015625	0.8339260816574097
0.20946422219276428	1.8851772546768188	0.8104174137115479
0.20946422219276428	1.9689630270004272	0.7860841751098633
0.20946422219276428	2.052748680114746	0.7610819935798645
0.29324987530708313	-2.052748680114746	0.7579894065856934
0.29324987530708313	-1.9689630270004272	0.782934844493866
0.29324987530708313	-1.8851773738861084	0.8072267770767212
0.29324987530708313	-1.8013917207717896	0.8307115435600281
0.29324987530708313	-1.7176060676574707	0.8532345294952393
0.29324987530708313	-1.6338204145431519	0.8746405243873596
0.29324987530708313	-1.550034761428833	0.894778311252594
0.29324987530708313	-1.4662491083145142	0.9135003089904785
0.29324987530708313	-1.3824634552001953	0.9306669235229492
0.29324987530708313	-1.2986778020858765	0.9461493492126465
0.29324987530708313	-1.2148921489715576	0.9598309993743896
0.29324987530708313	-1.1311064958572388	0.9716111421585083
0.29324987530708313	-1.04732084274292	0.9814075231552124
0.29324987530708313	-0.9635351300239563	0.989159345626831
0.29324987530708313	-0.8797494769096375	0.994830846786499
0.29324987530708313	-0.7959638237953186	0.9984158873558044
0.29324987530708313	-0.712178111076355	0.999942421913147
0.29324987530708313	-0.6283924579620361	0.9994814395904541
0.29324987530708313	-0.5446068048477173	0.9971596598625183
0.29324987530708313	-0.46082112193107605	0.9931786060333252
0.29324987530708313	-0.3770354688167572	0.9878515601158142
0.29324987530708313	-0.29324981570243835	0.9816592335700989
0.29324987530708313	-0.2094641476869583	0.9753335118293762
0.29324987530708313	-0.12567847967147827	0.9699303507804871
0.29324987530708313	-0.04189276695251465	0.9667328000068665
0.29324987530708313	0.041892893612384796	0.9667326211929321
0.29324987530708313	0.12567855417728424	0.9699304699897766
0.29324987530708313	0.20946422219276428	0.9753335118293762
0.29324987530708313	0.29324987530708313	0.9816592335700989
0.29324987530708313	0.377035528421402	0.9878515601158142
0.29324987530708313	0.4608212113380432	0.9931785464286804
0.29324987530708313	0.5446068644523621	0.997159481048584
0.29324987530708313	0.6283924579620361	0.9994814395904541
0.29324987530708313	0.712178111076355	0.999942421913147
0.29324987530708313	0.7959637641906738	0.9984157681465149
0.29324987530708313	0.8797494173049927	0.9948309063911438
0.29324987530708313	0.9635350704193115	0.9891592264175415
0.29324987530708313	1.0473207235336304	0.981407642364502
0.29324987530708313	1.1311063766479492	0.9716112613677979
0.29324987530708313	1.214892029762268	0.9598309993743896
0.29324987530708313	1.298677682876587	0.9461495280265808
0.29324987530708313	1.3824633359909058	0.930666983127594
0.29324987530708313	1.4662489891052246	0.913500189781189
0.29324987530708313	1.5500346422195435	0.894778311252594
0.29324987530708313	1.6338202953338623	0.8746406435966492
0.29324987530708313	1.7176059484481812	0.8532344698905945
0.29324987530708313	1.8013916015625	0.8307116031646729
0.29324987530708313	1.8851772546768188	0.8072267770767212
0.29324987530708313	1.9689630270004272	0.782934844493866
0.29324987530708313	2.052748680114746	0.7579894065856934
0.377035528421402	-2.052748680114746	0.7538788318634033
0.377035528421402	-1.9689630270004272	0.7787460088729858
0.377035528421402	-1.8851773738861084	0.8029793500900269
0.377035528421402	-1.8013917207717896	0.826429009437561
0.377035528421402	-1.7176060676574707	0.8489429950714111
0.377035528421402	-1.6338204145431519	0.870370626449585
0.377035528421402	-1.550034761428833	0.8905637860298157
0.377035528421402	-1.4662491083145142	0.9093800187110901
0.377035528421402	-1.3824634552001953	0.9266846179962158
0.377035528421402	-1.2986778020858765	0.9423536062240601
0.377035528421402	-1.2148921489715576	0.9562770128250122
0.377035528421402	-1.1311064958572388	0.9683606028556824
0.377035528421402	-1.04732084274292	0.9785304665565491
0.377035528421402	-0.9635351300239563	0.9867357015609741
0.377035528421402	-0.8797494769096375	0.992952823638916
0.377035528421402	-0.7959638237953186	0.9971901774406433
0.377035528421402	-0.712178111076355	0.9994950890541077
0.377035528421402	-0.6283924579620361	0.9999610781669617
0.377035528421402	-0.5446068048477173	0.9987422823905945
0.377035528421402	-0.46082112193107605	0.9960711002349854
0.377035528421402	-0.3770354688167572	0.9922833442687988
0.377035528421402	-0.29324981570243835	0.9878516793251038
0.377035528421402	-0.2094641476869583	0.9834113121032715
0.377035528421402	-0.12567847967147827	0.9797440767288208
0.377035528421402	-0.04189276695251465	0.9776444435119629
0.377035528421402	0.041892893612384796	0.9776444435119629
0.377035528421402	0.12567855417728424	0.979744017124176
0.377035528421402	0.20946422219276428	0.9834114909172058
0.377035528421402	0.29324987530708313	0.9878515601158142
0.377035528421402	0.377035528421402	0.9922832250595093
0.377035528421402	0.4608212113380432	0.9960711002349854
0.377035528421402	0.5446068644523621	0.9987422823905945
0.377035528421402	0.6283924579620361	0.9999610781669617
0.377035528421402	0.712178111076355	0.9994950890541077
0.377035528421402	0.7959637641906738	0.9971903562545776
0.377035528421402	0.8797494173049927	0.992952823638916
0.377035528421402	0.9635350704193115	0.9867358207702637
0.377035528421402	1.0473207235336304	0.9785304665565491
0.377035528421402	1.1311063766479492	0.9683607220649719
0.377035528421402	1.214892029762268	0.9562770128250122
0.377035528421402	1.298677682876587	0.9423537254333496
0.377035528421402	1.3824633359909058	0.9266846776008606
0.377035528421402	1.4662489891052246	0.9093800783157349
0.377035528421402	1.5500346422195435	0.8905638456344604
0.377035528421402	1.6338202953338623	0.870370626449585
0.377035528421402	1.7176059484481812	0.8489430546760559
0.377035528421402	1.8013916015625	0.8264290690422058
0.377035528421402	1.8851772546768188	0.8029793500900269
0.377035528421402	1.9689630270004272	0.7787460088729858
0.377035528421402	2.052748680114746	0.7538788318634033
0.4608212113380432	-2.052748680114746	0.7487607002258301
0.4608212113380432	-1.9689630270004272	0.773526668548584
0.4608212113380432	-1.8851773738861084	0.7976826429367065
0.4608212113380432	-1.8013917207717896	0.8210824728012085
0.4608212113380432	-1.7176060676574707	0.8435781598091125
0.4608212113380432	-1.6338204145431519	0.8650235533714294
0.4608212113380432	-1.550034761428833	0.8852749466896057
0.4608212113380432	-1.4662491083145142	0.9041950702667236
0.4608212113380432	-1.3824634552001953	0.9216548204421997
0.4608212113380432	-1.2986778020858765	0.9375355839729309
0.4608212113380432	-1.2148921489715576	0.9517339468002319
0.4608212113380432	-1.1311064958572388	0.9641633033752441
0.4608212113380432	-1.04732084274292	0.9747576117515564
0.4608212113380432	-0.9635351300239563	0.9834758639335632
0.4608212113380432	-0.8797494769096375	0.990304172039032
0.4608212113380432	-0.7959638237953186	0.9952640533447266
0.4608212113380432	-0.712178111076355	0.9984158873558044
0.4608212113380432	-0.6283924579620361	0.9998683929443359
0.4608212113380432	-0.5446068048477173	0.9997885227203369
0.4608212113380432	-0.46082112193107605	0.9984146952629089
0.4608212113380432	-0.3770354688167572	0.9960712194442749
0.4608212113380432	-0.29324981570243835	0.9931784272193909
0.4608212113380432	-0.2094641476869583	0.9902507662773132
0.4608212113380432	-0.12567847967147827	0.9878515601158142
0.4608212113380432	-0.04189276695251465	0.986494243144989
0.4608212113380432	0.041892893612384796	0.9864941239356995
0.4608212113380432	0.12567855417728424	0.9878516793251038
0.4608212113380432	0.20946422219276428	0.9902507662773132
0.4608212113380432	0.29324987530708313	0.9931785464286804
0.4608212113380432	0.377035528421402	0.9960711002349854
0.4608212113380432	0.4608212113380432	0.9984148740768433
0.4608212113380432	0.5446068644523621	0.9997885227203369
0.4608212113380432	0.6283924579620361	0.9998683929443359
0.4608212113380432	0.712178111076355	0.9984158873558044
0.4608212113380432	0.7959637641906738	0.9952640533447266
0.4608212113380432	0.8797494173049927	0.990304172039032
0.4608212113380432	0.9635350704193115	0.9834758639335632
0.4608212113380432	1.0473207235336304	0.9747577905654907
0.4608212113380432	1.1311063766479492	0.9641634225845337
0.4608212113380432	1.214892029762268	0.9517340064048767
0.4608212113380432	1.298677682876587	0.9375357031822205
0.4608212113380432	1.3824633359909058	0.9216548204421997
0.4608212113380432	1.4662489891052246	0.9041951298713684
0.4608212113380432	1.5500346422195435	0.8852748870849609
0.4608212113380432	1.6338202953338623	0.8650233745574951
0.4608212113380432	1.7176059484481812	0.8435781598091125
0.4608212113380432	1.8013916015625	0.8210824728012085
0.4608212113380432	1.8851772546768188	0.7976827025413513
0.4608212113380432	1.9689630270004272	0.773526668548584
0.4608212113380432	2.052748680114746	0.7487607002258301
0.5446068644523621	-2.052748680114746	0.7426493763923645
0.5446068644523621	-1.9689630270004272	0.7672894597053528
0.5446068644523621	-1.8851773738861084	0.7913464903831482
0.5446068644523621	-1.8013917207717896	0.8146783709526062
0.5446068644523621	-1.7176060676574707	0.8371421694755554
0.5446068644523621	-1.6338204145431519	0.8585962057113647
0.5446068644523621	-1.550034761428833	0.8789021968841553
0.5446068644523621	-1.4662491083145142	0.89792799949646
0.5446068644523621	-1.3824634552001953	0.9155501127243042
0.5446068644523621	-1.2986778020858765	0.9316564798355103
0.5446068644523621	-1.2148921489715576	0.9461492300033569
0.5446068644523621	-1.1311064958572388	0.958949625492096
0.5446068644523621	-1.04732084274292	0.9699984192848206
0.5446068644523621	-0.9635351300239563	0.9792619943618774
0.5446068644523621	-0.8797494769096375	0.9867357015609741
0.5446068644523621	-0.7959638237953186	0.9924488067626953
0.5446068644523621	-0.712178111076355	0.9964693784713745
0.5446068644523621	-0.6283924579620361	0.9989117383956909
0.5446068644523621	-0.5446068048477173	0.999942421913147
0.5446068644523621	-0.46082112193107605	0.9997885227203369
0.5446068644523621	-0.3770354688167572	0.9987422823905945
0.5446068644523621	-0.29324981570243835	0.9971595406532288
0.5446068644523621	-0.2094641476869583	0.9954426884651184
0.5446068644523621	-0.12567847967147827	0.9940003752708435
0.5446068644523621	-0.04189276695251465	0.9931784272193909
0.5446068644523621	0.041892893612384796	0.9931784272193909
0.5446068644523621	0.12567855417728424	0.9940003752708435
0.5446068644523621	0.20946422219276428	0.995442807674408
0.5446068644523621	0.29324987530708313	0.997159481048584
0.5446068644523621	0.377035528421402	0.9987422823905945
0.5446068644523621	0.4608212113380432	0.9997885227203369
0.5446068644523621	0.5446068644523621	0.9999425411224365
0.5446068644523621	0.6283924579620361	0.9989117383956909
0.5446068644523621	0.712178111076355	0.9964693784713745
0.5446068644523621	0.7959637641906738	0.9924488067626953
0.5446068644523621	0.8797494173049927	0.9867358207702637
0.5446068644523621	0.9635350704193115	0.9792618751525879
0.5446068644523621	1.0473207235336304	0.9699983596801758
0.5446068644523621	1.1311063766479492	0.9589496850967407
0.5446068644523621	1.214892029762268	0.9461492300033569
0.5446068644523621	1.298677682876587	0.9316564202308655
0.5446068644523621	1.3824633359909058	0.9155501127243042
0.5446068644523621	1.4662489891052246	0.89792799949646
0.5446068644523621	1.5500346422195435	0.8789021968841553
0.5446068644523621	1.6338202953338623	0.8585962057113647
0.5446068644523621	1.7176059484481812	0.837142288684845
0.5446068644523621	1.8013916015625	0.8146782517433167
0.5446068644523621	1.8851772546768188	0.7913464903831482
0.5446068644523621	1.9689630270004272	0.7672894597053528
0.5446068644523621	2.052748680114746	0.7426493763923645
0.6283924579620361	-2.052748680114746	0.7355629801750183
0.6283924579620361	-1.9689630270004272	0.7600502967834473
0.6283924579620361	-1.8851773738861084	0.7839840054512024
0.6283924579620361	-1.8013917207717896	0.8072267770767212
0.6283924579620361	-1.7176060676574707	0.8296405076980591
0.6283924579620361	-1.6338204145431519	0.85108882188797
0.6283924579620361	-1.550034761428833	0.8714388012886047
0.6283924579620361	-1.4662491083145142	0.8905638456344604
0.6283924579620361	-1.3824634552001953	0.9083459377288818
0.6283924579620361	-1.2986778020858765	0.9246793389320374
0.6283924579620361	-1.2148921489715576	0.9394722580909729
0.6283924579620361	-1.1311064958572388	0.9526509046554565
0.6283924579620361	-1.04732084274292	0.9641633033752441
0.6283924579620361	-0.9635351300239563	0.973981499671936
0.6283924579620361	-0.8797494769096375	0.9821058511734009
0.6283924579620361	-0.7959638237953186	0.9885697960853577
0.6283924579620361	-0.712178111076355	0.9934435486793518
0.6283924579620361	-0.6283924579620361	0.996838390827179
0.6283924579620361	-0.5446068048477173	0.9989117383956909
0.6283924579620361	-0.46082112193107605	0.9998682737350464
0.6283924579620361	-0.3770354688167572	0.9999610781669617
0.6283924579620361	-0.29324981570243835	0.9994814395904541
0.6283924579620361	-0.2094641476869583	0.998742401599884
0.6283924579620361	-0.12567847967147827	0.998043417930603
0.6283924579620361	-0.04189276695251465	0.9976257085800171
0.6283924579620361	0.041892893612384796	0.9976257085800171
0.6283924579620361	0.12567855417728424	0.998043417930603
0.6283924579620361	0.20946422219276428	0.9987422823905945
0.6283924579620361	0.29324987530708313	0.9994814395904541
0.6283924579620361	0.377035528421402	0.9999610781669617
0.6283924579620361	0.4608212113380432	0.9998683929443359
0.6283924579620361	0.5446068644523621	0.9989117383956909
0.6283924579620361	0.6283924579620361	0.996838390827179
0.6283924579620361	0.712178111076355	0.9934435486793518
0.6283924579620361	0.7959637641906738	0.9885696768760681
0.6283924579620361	0.8797494173049927	0.9821058511734009
0.6283924579620361	0.9635350704193115	0.973981499671936
0.6283924579620361	1.0473207235336304	0.9641634225845337
0.6283924579620361	1.1311063766479492	0.9526510238647461
0.6283924579620361	1.214892029762268	0.9394722580909729
0.6283924579620361	1.298677682876587	0.9246793389320374
0.6283924579620361	1.3824633359909058	0.9083461165428162
0.6283924579620361	1.4662489891052246	0.8905637860298157
0.6283924579620361	1.5500346422195435	0.8714389204978943
0.6283924579620361	1.6338202953338623	0.8510888814926147
0.6283924579620361	1.7176059484481812	0.8296405673027039
0.6283924579620361	1.8013916015625	0.8072267770767212
0.6283924579620361	1.8851772546768188	0.7839841246604919
0.6283924579620361	1.9689630270004272	0.7600502967834473
0.6283924579620361	2.052748680114746	0.7355629801750183
0.712178111076355	-2.052748680114746	0.727523148059845
0.712178111076355	-1.9689630270004272	0.7518288493156433
0.712178111076355	-1.8851773738861084	0.7756121158599854
0.712178111076355	-1.8013917207717896	0.7987410426139832
0.712178111076355	-1.7176060676574707	0.821082353591919
0.712178111076355	-1.6338204145431519	0.8425052165985107
0.712178111076355	-1.550034761428833	0.862882137298584
0.712178111076355	-1.4662491083145142	0.8820917010307312
0.712178111076355	-1.3824634552001953	0.900022029876709
0.712178111076355	-1.2986778020858765	0.9165722131729126
0.712178111076355	-1.2148921489715576	0.9316564202308655
0.712178111076355	-1.1311064958572388	0.9452056884765625
0.712178111076355	-1.04732084274292	0.9571725130081177
0.712178111076355	-0.9635351300239563	0.9675326347351074
0.712178111076355	-0.8797494769096375	0.9762890934944153
0.712178111076355	-0.7959638237953186	0.9834758043289185
0.712178111076355	-0.712178111076355	0.9891592264175415
0.712178111076355	-0.6283924579620361	0.9934435486793518
0.712178111076355	-0.5446068048477173	0.9964694380760193
0.712178111076355	-0.46082112193107605	0.9984158873558044
0.712178111076355	-0.3770354688167572	0.9994950294494629
0.712178111076355	-0.29324981570243835	0.9999423623085022
0.712178111076355	-0.2094641476869583	1.0
0.712178111076355	-0.12567847967147827	0.9998909831047058
0.712178111076355	-0.04189276695251465	0.9997885227203369
0.712178111076355	0.041892893612384796	0.9997885227203369
0.712178111076355	0.12567855417728424	0.9998909831047058
0.712178111076355	0.20946422219276428	1.0
0.712178111076355	0.29324987530708313	0.999942421913147
0.712178111076355	0.377035528421402	0.9994950890541077
0.712178111076355	0.4608212113380432	0.9984158873558044
0.712178111076355	0.5446068644523621	0.9964693784713745
0.712178111076355	0.6283924579620361	0.9934435486793518
0.712178111076355	0.712178111076355	0.9891592264175415
0.712178111076355	0.7959637641906738	0.9834758043289185
0.712178111076355	0.8797494173049927	0.9762889742851257
0.712178111076355	0.9635350704193115	0.9675326347351074
0.712178111076355	1.0473207235336304	0.9571725130081177
0.712178111076355	1.1311063766479492	0.9452058672904968
0.712178111076355	1.214892029762268	0.9316564798355103
0.712178111076355	1.298677682876587	0.9165722131729126
0.712178111076355	1.3824633359909058	0.9000220894813538
0.712178111076355	1.4662489891052246	0.8820918798446655
0.712178111076355	1.5500346422195435	0.8628820776939392
0.712178111076355	1.6338202953338623	0.8425053358078003
0.712178111076355	1.7176059484481812	0.821082353591919
0.712178111076355	1.8013916015625	0.7987410426139832
0.712178111076355	1.8851772546768188	0.7756121158599854
0.712178111076355	1.9689630270004272	0.7518288493156433
0.712178111076355	2.052748680114746	0.727523148059845
0.7959637641906738	-2.052748680114746	0.71855628490448
0.7959637641906738	-1.9689630270004272	0.7426493763923645
0.7959637641906738	-1.8851773738861084	0.7662529349327087
0.7959637641906738	-1.8013917207717896	0.7892395853996277
0.7959637641906738	-1.7176060676574707	0.8114819526672363
0.7959637641906738	-1.6338204145431519	0.8328542709350586
0.7959637641906738	-1.550034761428833	0.8532345294952393
0.7959637641906738	-1.4662491083145142	0.8725066184997559
0.7959637641906738	-1.3824634552001953	0.8905638456344604
0.7959637641906738	-1.2986778020858765	0.9073103666305542
0.7959637641906738	-1.2148921489715576	0.9226650595664978
0.7959637641906738	-1.1311064958572388	0.936562716960907
0.7959637641906738	-1.04732084274292	0.9489588141441345
0.7959637641906738	-0.9635351300239563	0.9598310589790344
0.7959637641906738	-0.8797494769096375	0.969182550907135
0.7959637641906738	-0.7959638237953186	0.9770439267158508
0.7959637641906738	-0.712178111076355	0.9834758043289185
0.7959637641906738	-0.6283924579620361	0.9885696768760681
0.7959637641906738	-0.5446068048477173	0.9924488663673401
0.7959637641906738	-0.46082112193107605	0.995263934135437
0.7959637641906738	-0.3770354688167572	0.9971903562545776
0.7959637641906738	-0.29324981570243835	0.9984157681465149
0.7959637641906738	-0.2094641476869583	0.9991282820701599
0.7959637641906738	-0.12567847967147827	0.9994952082633972
0.7959637641906738	-0.04189276695251465	0.9996436834335327
0.7959637641906738	0.041892893612384796	0.9996436834335327
0.7959637641906738	0.12567855417728424	0.9994950890541077
0.7959637641906738	0.20946422219276428	0.9991281032562256
0.7959637641906738	0.29324987530708313	0.9984157681465149
0.7959637641906738	0.377035528421402	0.9971903562545776
0.7959637641906738	0.4608212113380432	0.9952640533447266
0.7959637641906738	0.5446068644523621	0.9924488067626953
0.7959637641906738	0.6283924579620361	0.9885696768760681
0.7959637641906738	0.712178111076355	0.9834758043289185
0.7959637641906738	0.7959637641906738	0.9770438075065613
0.7959637641906738	0.8797494173049927	0.969182550907135
0.7959637641906738	0.9635350704193115	0.9598309993743896
0.7959637641906738	1.0473207235336304	0.9489589929580688
0.7959637641906738	1.1311063766479492	0.936562716960907
0.7959637641906738	1.214892029762268	0.9226649403572083
0.7959637641906738	1.298677682876587	0.9073105454444885
0.7959637641906738	1.3824633359909058	0.8905638456344604
0.7959637641906738	1.4662489891052246	0.8725066184997559
0.7959637641906738	1.5500346422195435	0.8532344698905945
0.7959637641906738	1.6338202953338623	0.8328542709350586
0.7959637641906738	1.7176059484481812	0.8114821314811707
0.7959637641906738	1.8013916015625	0.7892395853996277
0.7959637641906738	1.8851772546768188	0.766252875328064
0.7959637641906738	1.9689630270004272	0.7426493763923645
0.7959637641906738	2.052748680114746	0.71855628490448
0.8797494173049927	-2.052748680114746	0.7086925506591797
0.8797494173049927	-1.9689630270004272	0.7325406074523926
0.8797494173049927	-1.8851773738861084	0.7559323906898499
0.8797494173049927	-1.8013917207717896	0.7787459492683411
0.8797494173049927	-1.7176060676574707	0.8008590936660767
0.8797494173049927	-1.6338204145431519	0.8221510648727417
0.8797494173049927	-1.550034761428833	0.8425052165985107
0.8797494173049927	-1.4662491083145142	0.8618111610412598
0.8797494173049927	-1.3824634552001953	0.8799659609794617
0.8797494173049927	-1.2986778020858765	0.8968791961669922
0.8797494173049927	-1.2148921489715576	0.9124727249145508
0.8797494173049927	-1.1311064958572388	0.9266847968101501
0.8797494173049927	-1.04732084274292	0.9394721388816833
0.8797494173049927	-0.9635351300239563	0.9508128762245178
0.8797494173049927	-0.8797494769096375	0.9607076644897461
0.8797494173049927	-0.7959638237953186	0.969182550907135
0.8797494173049927	-0.712178111076355	0.9762889742851257
0.8797494173049927	-0.6283924579620361	0.9821058511734009
0.8797494173049927	-0.5446068048477173	0.9867358207702637
0.8797494173049927	-0.46082112193107605	0.990304172039032
0.8797494173049927	-0.3770354688167572	0.9929529428482056
0.8797494173049927	-0.29324981570243835	0.9948309063911438
0.8797494173049927	-0.2094641476869583	0.9960835576057434
0.8797494173049927	-0.12567847967147827	0.9968385100364685
0.8797494173049927	-0.04189276695251465	0.9971902966499329
0.8797494173049927	0.041892893612384796	0.9971902966499329
0.8797494173049927	0.12567855417728424	0.9968385100364685
0.8797494173049927	0.20946422219276428	0.9960836172103882
0.8797494173049927	0.29324987530708313	0.9948309063911438
0.8797494173049927	0.377035528421402	0.992952823638916
0.8797494173049927	0.4608212113380432	0.990304172039032
0.8797494173049927	0.5446068644523621	0.9867358207702637
0.8797494173049927	0.6283924579620361	0.9821058511734009
0.8797494173049927	0.712178111076355	0.9762889742851257
0.8797494173049927	0.7959637641906738	0.969182550907135
0.8797494173049927	0.8797494173049927	0.9607077836990356
0.8797494173049927	0.9635350704193115	0.9508128762245178
0.8797494173049927	1.0473207235336304	0.9394721388816833
0.8797494173049927	1.1311063766479492	0.9266846776008606
0.8797494173049927	1.214892029762268	0.9124726057052612
0.8797494173049927	1.298677682876587	0.8968791961669922
0.8797494173049927	1.3824633359909058	0.8799659609794617
0.8797494173049927	1.4662489891052246	0.8618110418319702
0.8797494173049927	1.5500346422195435	0.8425053358078003
0.8797494173049927	1.6338202953338623	0.8221510648727417
0.8797494173049927	1.7176059484481812	0.8008590936660767
0.8797494173049927	1.8013916015625	0.7787459492683411
0.8797494173049927	1.8851772546768188	0.7559325098991394
0.8797494173049927	1.9689630270004272	0.7325406074523926
0.8797494173049927	2.052748680114746	0.7086925506591797
0.9635350704193115	-2.052748680114746	0.6979666948318481
0.9635350704193115	-1.9689630270004272	0.7215362191200256
0.9635350704193115	-1.8851773738861084	0.7446826696395874
0.9635350704193115	-1.8013917207717896	0.7672895789146423
0.9635350704193115	-1.7176060676574707	0.7892395853996277
0.9635350704193115	-1.6338204145431519	0.8104174137115479
0.9635350704193115	-1.550034761428833	0.8307115435600281
0.9635350704193115	-1.4662491083145142	0.8500159382820129
0.9635350704193115	-1.3824634552001953	0.8682329654693604
0.9635350704193115	-1.2986778020858765	0.8852750658988953
0.9635350704193115	-1.2148921489715576	0.9010673761367798
0.9635350704193115	-1.1311064958572388	0.9155499935150146
0.9635350704193115	-1.04732084274292	0.9286808371543884
0.9635350704193115	-0.9635351300239563	0.9404358863830566
0.9635350704193115	-0.8797494769096375	0.9508128762245178
0.9635350704193115	-0.7959638237953186	0.9598310589790344
0.9635350704193115	-0.712178111076355	0.9675326347351074
0.9635350704193115	-0.6283924579620361	0.973981499671936
0.9635350704193115	-0.5446068048477173	0.9792618155479431
0.9635350704193115	-0.46082112193107605	0.9834756851196289
0.9635350704193115	-0.3770354688167572	0.9867357015609741
0.9635350704193115	-0.29324981570243835	0.9891595244407654
0.9635350704193115	-0.2094641476869583	0.9908588528633118
0.9635350704193115	-0.12567847967147827	0.9919314384460449
0.9635350704193115	-0.04189276695251465	0.9924488067626953
0.9635350704193115	0.041892893612384796	0.9924488067626953
0.9635350704193115	0.12567855417728424	0.9919314384460449
0.9635350704193115	0.20946422219276428	0.9908588528633118
0.9635350704193115	0.29324987530708313	0.9891592264175415
0.9635350704193115	0.377035528421402	0.9867358207702637
0.9635350704193115	0.4608212113380432	0.9834758639335632
0.9635350704193115	0.5446068644523621	0.9792618751525879
0.9635350704193115	0.6283924579620361	0.973981499671936
0.9635350704193115	0.712178111076355	0.9675326347351074
0.9635350704193115	0.7959637641906738	0.9598309993743896
0.9635350704193115	0.8797494173049927	0.9508128762245178
0.9635350704193115	0.9635350704193115	0.9404358863830566
0.9635350704193115	1.0473207235336304	0.9286808371543884
0.9635350704193115	1.1311063766479492	0.9155499935150146
0.9635350704193115	1.214892029762268	0.901067316532135
0.9635350704193115	1.298677682876587	0.8852749466896057
0.9635350704193115	1.3824633359909058	0.8682329654693604
0.9635350704193115	1.4662489891052246	0.8500160574913025
0.9635350704193115	1.5500346422195435	0.8307116031646729
0.9635350704193115	1.6338202953338623	0.8104174137115479
0.9635350704193115	1.7176059484481812	0.7892395853996277
0.9635350704193115	1.8013916015625	0.7672895193099976
0.9635350704193115	1.8851772546768188	0.7446826696395874
0.9635350704193115	1.9689630270004272	0.7215362191200256
0.9635350704193115	2.052748680114746	0.6979666948318481
1.0473207235336304	-2.052748680114746	0.6864177584648132
1.0473207235336304	-1.9689630270004272	0.7096741199493408
1.0473207235336304	-1.8851773738861084	0.7325406074523926
1.0473207235336304	-1.8013917207717896	0.7549051642417908
1.0473207235336304	-1.7176060676574707	0.7766560316085815
1.0473207235336304	-1.6338204145431519	0.7976827025413513
1.0473207235336304	-1.550034761428833	0.8178787231445312
1.0473207235336304	-1.4662491083145142	0.8371421098709106
1.0473207235336304	-1.3824634552001953	0.8553795218467712
1.0473207235336304	-1.2986778020858765	0.8725066184997559
1.0473207235336304	-1.2148921489715576	0.8884507417678833
1.0473207235336304	-1.1311064958572388	0.9031538367271423
1.0473207235336304	-1.04732084274292	0.9165722131729126
1.0473207235336304	-0.9635351300239563	0.9286807179450989
1.0473207235336304	-0.8797494769096375	0.9394721388816833
1.0473207235336304	-0.7959638237953186	0.9489589929580688
1.0473207235336304	-0.712178111076355	0.9571725130081177
1.0473207235336304	-0.6283924579620361	0.9641634225845337
1.0473207235336304	-0.5446068048477173	0.9699983596801758
1.0473207235336304	-0.46082112193107605	0.974757730960846
1.0473207235336304	-0.3770354688167572	0.9785304665565491
1.0473207235336304	-0.29324981570243835	0.981407642364502
1.0473207235336304	-0.2094641476869583	0.9834758043289185
1.0473207235336304	-0.12567847967147827	0.9848088622093201
1.0473207235336304	-0.04189276695251465	0.9854608178138733
1.0473207235336304	0.041892893612384796	0.9854608178138733
1.0473207235336304	0.12567855417728424	0.9848088622093201
1.0473207235336304	0.20946422219276428	0.9834758639335632
1.0473207235336304	0.29324987530708313	0.981407642364502
1.0473207235336304	0.377035528421402	0.9785304665565491
1.0473207235336304	0.4608212113380432	0.9747577905654907
1.0473207235336304	0.5446068644523621	0.9699983596801758
1.0473207235336304	0.6283924579620361	0.9641634225845337
1.0473207235336304	0.712178111076355	0.9571725130081177
1.0473207235336304	0.7959637641906738	0.9489589929580688
1.0473207235336304	0.8797494173049927	0.9394721388816833
1.0473207235336304	0.9635350704193115	0.9286808371543884
1.0473207235336304	1.0473207235336304	0.9165722131729126
1.0473207235336304	1.1311063766479492	0.9031538367271423
1.0473207235336304	1.214892029762268	0.8884507417678833
1.0473207235336304	1.298677682876587	0.8725064992904663
1.0473207235336304	1.3824633359909058	0.8553795218467712
1.0473207235336304	1.4662489891052246	0.837142288684845
1.0473207235336304	1.5500346422195435	0.8178787231445312
1.0473207235336304	1.6338202953338623	0.7976828217506409
1.0473207235336304	1.7176059484481812	0.7766562104225159
1.0473207235336304	1.8013916015625	0.754905104637146
1.0473207235336304	1.8851772546768188	0.7325405478477478
1.0473207235336304	1.9689630270004272	0.7096741199493408
1.0473207235336304	2.052748680114746	0.6864177584648132
1.1311063766479492	-2.052748680114746	0.6740894317626953
1.1311063766479492	-1.9689630270004272	0.6969980597496033
1.1311063766479492	-1.8851773738861084	0.7195487022399902
1.1311063766479492	-1.8013917207717896	0.74163419008255
1.1311063766479492	-1.7176060676574707	0.7631476521492004
1.1311063766479492	-1.6338204145431519	0.7839839458465576
1.1311063766479492	-1.550034761428833	0.8040405511856079
1.1311063766479492	-1.4662491083145142	0.8232199549674988
1.1311063766479492	-1.3824634552001953	0.841432511806488
1.1311063766479492	-1.2986778020858765	0.8585962057113647
1.1311063766479492	-1.2148921489715576	0.8746408224105835
1.1311063766479492	-1.1311064958572388	0.8895077705383301
1.1311063766479492	-1.04732084274292	0.9031538963317871
1.1311063766479492	-0.9635351300239563	0.9155499935150146
1.1311063766479492	-0.8797494769096375	0.9266847968101501
1.1311063766479492	-0.7959638237953186	0.936562716960907
1.1311063766479492	-0.712178111076355	0.9452058672904968
1.1311063766479492	-0.6283924579620361	0.9526510238647461
1.1311063766479492	-0.5446068048477173	0.9589496850967407
1.1311063766479492	-0.46082112193107605	0.9641634225845337
1.1311063766479492	-0.3770354688167572	0.9683607220649719
1.1311063766479492	-0.29324981570243835	0.9716112613677979
1.1311063766479492	-0.2094641476869583	0.973981499671936
1.1311063766479492	-0.12567847967147827	0.9755271077156067
1.1311063766479492	-0.04189276695251465	0.9762889742851257
1.1311063766479492	0.041892893612384796	0.9762889742851257
1.1311063766479492	0.12567855417728424	0.9755272269248962
1.1311063766479492	0.20946422219276428	0.973981499671936
1.1311063766479492	0.29324987530708313	0.9716112613677979
1.1311063766479492	0.377035528421402	0.9683607220649719
1.1311063766479492	0.4608212113380432	0.9641634225845337
1.1311063766479492	0.5446068644523621	0.9589496850967407
1.1311063766479492	0.6283924579620361	0.9526510238647461
1.1311063766479492	0.712178111076355	0.9452058672904968
1.1311063766479492	0.7959637641906738	0.936562716960907
1.1311063766479492	0.8797494173049927	0.9266846776008606
1.1311063766479492	0.9635350704193115	0.9155499935150146
1.1311063766479492	1.0473207235336304	0.9031538367271423
1.1311063766479492	1.1311063766479492	0.8895079493522644
1.1311063766479492	1.214892029762268	0.874640703201294
1.1311063766479492	1.298677682876587	0.8585962057113647
1.1311063766479492	1.3824633359909058	0.8414324522018433
1.1311063766479492	1.4662489891052246	0.8232202529907227
1.1311063766479492	1.5500346422195435	0.8040405511856079
1.1311063766479492	1.6338202953338623	0.7839839458465576
1.1311063766479492	1.7176059484481812	0.7631477117538452
1.1311063766479492	1.8013916015625	0.74163419008255
1.1311063766479492	1.8851772546768188	0.7195486426353455
1.1311063766479492	1.9689630270004272	0.6969980597496033
1.1311063766479492	2.052748680114746	0.6740894317626953
1.214892029762268	-2.052748680114746	0.6610293984413147
1.214892029762268	-1.9689630270004272	0.6835556030273438
1.214892029762268	-1.8851773738861084	0.7057542204856873
1.214892029762268	-1.8013917207717896	0.7275232076644897
1.214892029762268	-1.7176060676574707	0.7487605810165405
1.214892029762268	-1.6338204145431519	0.7693653702735901
1.214892029762268	-1.550034761428833	0.7892395853996277
1.214892029762268	-1.4662491083145142	0.8082898259162903
1.214892029762268	-1.3824634552001953	0.8264290690422058
1.214892029762268	-1.2986778020858765	0.8435781598091125
1.214892029762268	-1.2148921489715576	0.8596680760383606
1.214892029762268	-1.1311064958572388	0.8746408224105835
1.214892029762268	-1.04732084274292	0.8884508609771729
1.214892029762268	-0.9635351300239563	0.901067316532135
1.214892029762268	-0.8797494769096375	0.9124727249145508
1.214892029762268	-0.7959638237953186	0.9226649403572083
1.214892029762268	-0.712178111076355	0.9316564798355103
1.214892029762268	-0.6283924579620361	0.9394722580909729
1.214892029762268	-0.5446068048477173	0.9461495280265808
1.214892029762268	-0.46082112193107605	0.9517340064048767
1.214892029762268	-0.3770354688167572	0.9562769532203674
1.214892029762268	-0.29324981570243835	0.9598309993743896
1.214892029762268	-0.2094641476869583	0.9624460339546204
1.214892029762268	-0.12567847967147827	0.9641634225845337
1.214892029762268	-0.04189276695251465	0.9650141000747681
1.214892029762268	0.041892893612384796	0.9650141000747681
1.214892029762268	0.12567855417728424	0.9641634225845337
1.214892029762268	0.20946422219276428	0.9624460339546204
1.214892029762268	0.29324987530708313	0.9598309993743896
1.214892029762268	0.377035528421402	0.9562770128250122
1.214892029762268	0.4608212113380432	0.9517340064048767
1.214892029762268	0.5446068644523621	0.9461492300033569
1.214892029762268	0.6283924579620361	0.9394722580909729
1.214892029762268	0.712178111076355	0.9316564798355103
1.214892029762268	0.7959637641906738	0.9226649403572083
1.214892029762268	0.8797494173049927	0.9124726057052612
1.214892029762268	0.9635350704193115	0.901067316532135
1.214892029762268	1.0473207235336304	0.8884507417678833
1.214892029762268	1.1311063766479492	0.874640703201294
1.214892029762268	1.214892029762268	0.8596680760383606
1.214892029762268	1.298677682876587	0.8435781598091125
1.214892029762268	1.3824633359909058	0.826429009437561
1.214892029762268	1.4662489891052246	0.8082899451255798
1.214892029762268	1.5500346422195435	0.7892397046089172
1.214892029762268	1.6338202953338623	0.7693653702735901
1.214892029762268	1.7176059484481812	0.7487605810165405
1.214892029762268	1.8013916015625	0.7275233864784241
1.214892029762268	1.8851772546768188	0.7057543396949768
1.214892029762268	1.9689630270004272	0.6835556030273438
1.214892029762268	2.052748680114746	0.6610293984413147
1.298677682876587	-2.052748680114746	0.6472892761230469
1.298677682876587	-1.9689630270004272	0.669399082660675
1.298677682876587	-1.8851773738861084	0.6912102103233337
1.298677682876587	-1.8013917207717896	0.7126253247261047
1.298677682876587	-1.7176060676574707	0.7335470914840698
1.298677682876587	-1.6338204145431519	0.7538788914680481
1.298677682876587	-1.550034761428833	0.773526668548584
1.298677682876587	-1.4662491083145142	0.7924010157585144
1.298677682876587	-1.3824634552001953	0.8104174137115479
1.298677682876587	-1.2986778020858765	0.827499270439148
1.298677682876587	-1.2148921489715576	0.8435781598091125
1.298677682876587	-1.1311064958572388	0.8585962057113647
1.298677682876587	-1.04732084274292	0.8725066184997559
1.298677682876587	-0.9635351300239563	0.8852749466896057
1.298677682876587	-0.8797494769096375	0.8968791961669922
1.298677682876587	-0.7959638237953186	0.9073105454444885
1.298677682876587	-0.712178111076355	0.9165722131729126
1.298677682876587	-0.6283924579620361	0.9246793389320374
1.298677682876587	-0.5446068048477173	0.9316564202308655
1.298677682876587	-0.46082112193107605	0.9375355839729309
1.298677682876587	-0.3770354688167572	0.9423537254333496
1.298677682876587	-0.29324981570243835	0.9461495280265808
1.298677682876587	-0.2094641476869583	0.9489589929580688
1.298677682876587	-0.12567847967147827	0.950812816619873
1.298677682876587	-0.04189276695251465	0.9517340064048767
1.298677682876587	0.041892893612384796	0.9517340064048767
1.298677682876587	0.12567855417728424	0.950812816619873
1.298677682876587	0.20946422219276428	0.9489589929580688
1.298677682876587	0.29324987530708313	0.9461495280265808
1.298677682876587	0.377035528421402	0.9423537254333496
1.298677682876587	0.4608212113380432	0.9375357031822205
1.298677682876587	0.5446068644523621	0.9316564202308655
1.298677682876587	0.6283924579620361	0.9246793389320374
1.298677682876587	0.712178111076355	0.9165722131729126
1.298677682876587	0.7959637641906738	0.9073105454444885
1.298677682876587	0.8797494173049927	0.8968791961669922
1.298677682876587	0.9635350704193115	0.8852749466896057
1.298677682876587	1.0473207235336304	0.8725064992904663
1.298677682876587	1.1311063766479492	0.8585962057113647
1.298677682876587	1.214892029762268	0.8435781598091125
1.298677682876587	1.298677682876587	0.827499270439148
1.298677682876587	1.3824633359909058	0.8104174137115479
1.298677682876587	1.4662489891052246	0.7924010157585144
1.298677682876587	1.5500346422195435	0.7735268473625183
1.298677682876587	1.6338202953338623	0.7538788914680481
1.298677682876587	1.7176059484481812	0.733547031879425
1.298677682876587	1.8013916015625	0.7126253843307495
1.298677682876587	1.8851772546768188	0.6912102699279785
1.298677682876587	1.9689630270004272	0.669399082660675
1.298677682876587	2.052748680114746	0.6472892761230469
1.3824633359909058	-2.052748680114746	0.6329241394996643
1.3824633359909058	-1.9689630270004272	0.6545847654342651
1.3824633359909058	-1.8851773738861084	0.6759735941886902
1.3824633359909058	-1.8013917207717896	0.6969980597496033
1.3824633359909058	-1.7176060676574707	0.7175651788711548
1.3824633359909058	-1.6338204145431519	0.737582802772522
1.3824633359909058	-1.550034761428833	0.7569605112075806
1.3824633359909058	-1.4662491083145142	0.7756121158599854
1.3824633359909058	-1.3824634552001953	0.7934560775756836
1.3824633359909058	-1.2986778020858765	0.8104174137115479
1.3824633359909058	-1.2148921489715576	0.826429009437561
1.3824633359909058	-1.1311064958572388	0.8414324522018433
1.3824633359909058	-1.04732084274292	0.8553796410560608
1.3824633359909058	-0.9635351300239563	0.8682329654693604
1.3824633359909058	-0.8797494769096375	0.8799659609794617
1.3824633359909058	-0.7959638237953186	0.8905638456344604
1.3824633359909058	-0.712178111076355	0.9000220894813538
1.3824633359909058	-0.6283924579620361	0.9083461165428162
1.3824633359909058	-0.5446068048477173	0.9155501127243042
1.3824633359909058	-0.46082112193107605	0.9216548204421997
1.3824633359909058	-0.3770354688167572	0.9266848564147949
1.3824633359909058	-0.29324981570243835	0.930666983127594
1.3824633359909058	-0.2094641476869583	0.933627188205719
1.3824633359909058	-0.12567847967147827	0.9355870485305786
1.3824633359909058	-0.04189276695251465	0.936562716960907
1.3824633359909058	0.041892893612384796	0.936562716960907
1.3824633359909058	0.12567855417728424	0.9355870485305786
1.3824633359909058	0.20946422219276428	0.933627188205719
1.3824633359909058	0.29324987530708313	0.930666983127594
1.3824633359909058	0.377035528421402	0.9266846776008606
1.3824633359909058	0.4608212113380432	0.9216548204421997
1.3824633359909058	0.5446068644523621	0.9155501127243042
1.3824633359909058	0.6283924579620361	0.9083461165428162
1.3824633359909058	0.712178111076355	0.9000220894813538
1.3824633359909058	0.7959637641906738	0.8905638456344604
1.3824633359909058	0.8797494173049927	0.8799659609794617
1.3824633359909058	0.9635350704193115	0.8682329654693604
1.3824633359909058	1.0473207235336304	0.8553795218467712
1.3824633359909058	1.1311063766479492	0.8414324522018433
1.3824633359909058	1.214892029762268	0.826429009437561
1.3824633359909058	1.298677682876587	0.8104174137115479
1.3824633359909058	1.3824633359909058	0.7934560775756836
1.3824633359909058	1.4662489891052246	0.7756121158599854
1.3824633359909058	1.5500346422195435	0.7569604516029358
1.3824633359909058	1.6338202953338623	0.7375827431678772
1.3824633359909058	1.7176059484481812	0.7175653576850891
1.3824633359909058	1.8013916015625	0.6969980001449585
1.3824633359909058	1.8851772546768188	0.6759735345840454
1.3824633359909058	1.9689630270004272	0.6545847654342651
1.3824633359909058	2.052748680114746	0.6329241394996643
1.4662489891052246	-2.052748680114746	0.6179918646812439
1.4662489891052246	-1.9689630270004272	0.6391718983650208
1.4662489891052246	-1.8851773738861084	0.6601051688194275
1.4662489891052246	-1.8013917207717896	0.68070387840271
1.4662489891052246	-1.7176060676574707	0.7008787989616394
1.4662489891052246	-1.6338204145431519	0.7205417156219482
1.4662489891052246	-1.550034761428833	0.7396065592765808
1.4662489891052246	-1.4662491083145142	0.7579895257949829
1.4662489891052246	-1.3824634552001953	0.7756121158599854
1.4662489891052246	-1.2986778020858765	0.7924010157585144
1.4662489891052246	-1.2148921489715576	0.8082898259162903
1.4662489891052246	-1.1311064958572388	0.8232200741767883
1.4662489891052246	-1.04732084274292	0.8371421694755554
1.4662489891052246	-0.9635351300239563	0.8500160574913025
1.4662489891052246	-0.8797494769096375	0.8618110418319702
1.4662489891052246	-0.7959638237953186	0.8725066184997559
1.4662489891052246	-0.712178111076355	0.8820918798446655
1.4662489891052246	-0.6283924579620361	0.8905637860298157
1.4662489891052246	-0.5446068048477173	0.89792799949646
1.4662489891052246	-0.46082112193107605	0.904195249080658
1.4662489891052246	-0.3770354688167572	0.9093800783157349
1.4662489891052246	-0.29324981570243835	0.913500189781189
1.4662489891052246	-0.2094641476869583	0.9165722131729126
1.4662489891052246	-0.12567847967147827	0.9186110496520996
1.4662489891052246	-0.04189276695251465	0.9196276664733887
1.4662489891052246	0.041892893612384796	0.9196276664733887
1.4662489891052246	0.12567855417728424	0.9186110496520996
1.4662489891052246	0.20946422219276428	0.9165722131729126
1.4662489891052246	0.29324987530708313	0.913500189781189
1.4662489891052246	0.377035528421402	0.9093800783157349
1.4662489891052246	0.4608212113380432	0.9041951298713684
1.4662489891052246	0.5446068644523621	0.89792799949646
1.4662489891052246	0.6283924579620361	0.8905637860298157
1.4662489891052246	0.712178111076355	0.8820918798446655
1.4662489891052246	0.7959637641906738	0.8725066184997559
1.4662489891052246	0.8797494173049927	0.8618110418319702
1.4662489891052246	0.9635350704193115	0.8500160574913025
1.4662489891052246	1.0473207235336304	0.837142288684845
1.4662489891052246	1.1311063766479492	0.8232202529907227
1.4662489891052246	1.214892029762268	0.8082899451255798
1.4662489891052246	1.298677682876587	0.7924010157585144
1.4662489891052246	1.3824633359909058	0.7756121158599854
1.4662489891052246	1.4662489891052246	0.7579894661903381
1.4662489891052246	1.5500346422195435	0.7396066188812256
1.4662489891052246	1.6338202953338623	0.7205418944358826
1.4662489891052246	1.7176059484481812	0.7008788585662842
1.4662489891052246	1.8013916015625	0.68070387840271
1.4662489891052246	1.8851772546768188	0.6601051688194275
1.4662489891052246	1.9689630270004272	0.6391718983650208
1.4662489891052246	2.052748680114746	0.6179918646812439
1.5500346422195435	-2.052748680114746	0.6025530099868774
1.5500346422195435	-1.9689630270004272	0.6232231855392456
1.5500346422195435	-1.8851773738861084	0.643669843673706
1.5500346422195435	-1.8013917207717896	0.6638088822364807
1.5500346422195435	-1.7176060676574707	0.6835556626319885
1.5500346422195435	-1.6338204145431519	0.702825665473938
1.5500346422195435	-1.550034761428833	0.7215361595153809
1.5500346422195435	-1.4662491083145142	0.7396065592765808
1.5500346422195435	-1.3824634552001953	0.7569605112075806
1.5500346422195435	-1.2986778020858765	0.773526668548584
1.5500346422195435	-1.2148921489715576	0.7892395853996277
1.5500346422195435	-1.1311064958572388	0.8040405511856079
1.5500346422195435	-1.04732084274292	0.8178787231445312
1.5500346422195435	-0.9635351300239563	0.8307116031646729
1.5500346422195435	-0.8797494769096375	0.8425053358078003
1.5500346422195435	-0.7959638237953186	0.8532344698905945
1.5500346422195435	-0.712178111076355	0.8628820776939392
1.5500346422195435	-0.6283924579620361	0.8714389204978943
1.5500346422195435	-0.5446068048477173	0.8789023160934448
1.5500346422195435	-0.46082112193107605	0.8852748870849609
1.5500346422195435	-0.3770354688167572	0.8905637860298157
1.5500346422195435	-0.29324981570243835	0.894778311252594
1.5500346422195435	-0.2094641476869583	0.89792799949646
1.5500346422195435	-0.12567847967147827	0.9000220894813538
1.5500346422195435	-0.04189276695251465	0.901067316532135
1.5500346422195435	0.041892893612384796	0.901067316532135
1.5500346422195435	0.12567855417728424	0.9000220894813538
1.5500346422195435	0.20946422219276428	0.8979281187057495
1.5500346422195435	0.29324987530708313	0.894778311252594
1.5500346422195435	0.377035528421402	0.8905638456344604
1.5500346422195435	0.4608212113380432	0.8852748870849609
1.5500346422195435	0.5446068644523621	0.8789021968841553
1.5500346422195435	0.6283924579620361	0.8714389204978943
1.5500346422195435	0.712178111076355	0.8628820776939392
1.5500346422195435	0.7959637641906738	0.8532344698905945
1.5500346422195435	0.8797494173049927	0.8425053358078003
1.5500346422195435	0.9635350704193115	0.8307116031646729
1.5500346422195435	1.0473207235336304	0.8178787231445312
1.5500346422195435	1.1311063766479492	0.8040405511856079
1.5500346422195435	1.214892029762268	0.7892397046089172
1.5500346422195435	1.298677682876587	0.7735268473625183
1.5500346422195435	1.3824633359909058	0.7569604516029358
1.5500346422195435	1.4662489891052246	0.7396066188812256
1.5500346422195435	1.5500346422195435	0.7215360999107361
1.5500346422195435	1.6338202953338623	0.7028257846832275
1.5500346422195435	1.7176059484481812	0.6835557222366333
1.5500346422195435	1.8013916015625	0.6638088822364807
1.5500346422195435	1.8851772546768188	0.643669843673706
1.5500346422195435	1.9689630270004272	0.6232231855392456
1.5500346422195435	2.052748680114746	0.6025530099868774
1.6338202953338623	-2.052748680114746	0.5866701006889343
1.6338202953338623	-1.9689630270004272	0.6068034768104553
1.6338202953338623	-1.8851773738861084	0.6267342567443848
1.6338202953338623	-1.8013917207717896	0.6463826298713684
1.6338202953338623	-1.7176060676574707	0.6656676530838013
1.6338202953338623	-1.6338204145431519	0.6845085620880127
1.6338202953338623	-1.550034761428833	0.702825665473938
1.6338202953338623	-1.4662491083145142	0.7205417156219482
1.6338202953338623	-1.3824634552001953	0.737582802772522
1.6338202953338623	-1.2986778020858765	0.7538788914680481
1.6338202953338623	-1.2148921489715576	0.7693653702735901
1.6338202953338623	-1.1311064958572388	0.7839839458465576
1.6338202953338623	-1.04732084274292	0.7976828217506409
1.6338202953338623	-0.9635351300239563	0.8104174137115479
1.6338202953338623	-0.8797494769096375	0.8221510648727417
1.6338202953338623	-0.7959638237953186	0.8328542709350586
1.6338202953338623	-0.712178111076355	0.8425053358078003
1.6338202953338623	-0.6283924579620361	0.8510888814926147
1.6338202953338623	-0.5446068048477173	0.8585962057113647
1.6338202953338623	-0.46082112193107605	0.8650233745574951
1.6338202953338623	-0.3770354688167572	0.870370626449585
1.6338202953338623	-0.29324981570243835	0.8746406435966492
1.6338202953338623	-0.2094641476869583	0.8778377175331116
1.6338202953338623	-0.12567847967147827	0.8799660801887512
1.6338202953338623	-0.04189276695251465	0.8810292482376099
1.6338202953338623	0.041892893612384796	0.8810292482376099
1.6338202953338623	0.12567855417728424	0.8799660801887512
1.6338202953338623	0.20946422219276428	0.8778377175331116
1.6338202953338623	0.29324987530708313	0.8746406435966492
1.6338202953338623	0.377035528421402	0.870370626449585
1.6338202953338623	0.4608212113380432	0.8650233745574951
1.6338202953338623	0.5446068644523621	0.8585962057113647
1.6338202953338623	0.6283924579620361	0.8510888814926147
1.6338202953338623	0.712178111076355	0.8425053358078003
1.6338202953338623	0.7959637641906738	0.8328542709350586
1.6338202953338623	0.8797494173049927	0.8221510648727417
1.6338202953338623	0.9635350704193115	0.8104174137115479
1.6338202953338623	1.0473207235336304	0.7976828217506409
1.6338202953338623	1.1311063766479492	0.7839839458465576
1.6338202953338623	1.214892029762268	0.7693653702735901
1.6338202953338623	1.298677682876587	0.7538788914680481
1.6338202953338623	1.3824633359909058	0.7375827431678772
1.6338202953338623	1.4662489891052246	0.7205418944358826
1.6338202953338623	1.5500346422195435	0.7028257846832275
1.6338202953338623	1.6338202953338623	0.6845086216926575
1.6338202953338623	1.7176059484481812	0.6656677722930908
1.6338202953338623	1.8013916015625	0.646382749080658
1.6338202953338623	1.8851772546768188	0.6267342567443848
1.6338202953338623	1.9689630270004272	0.6068034768104553
1.6338202953338623	2.052748680114746	0.5866701006889343
1.7176059484481812	-2.052748680114746	0.5704062581062317
1.7176059484481812	-1.9689630270004272	0.5899786353111267
1.7176059484481812	-1.8851773738861084	0.6093676090240479
1.7176059484481812	-1.8013917207717896	0.6284969449043274
1.7176059484481812	-1.7176060676574707	0.6472893357276917
1.7176059484481812	-1.6338204145431519	0.6656676530838013
1.7176059484481812	-1.550034761428833	0.6835556030273438
1.7176059484481812	-1.4662491083145142	0.7008787393569946
1.7176059484481812	-1.3824634552001953	0.7175653576850891
1.7176059484481812	-1.2986778020858765	0.733547031879425
1.7176059484481812	-1.2148921489715576	0.7487605810165405
1.7176059484481812	-1.1311064958572388	0.7631476521492004
1.7176059484481812	-1.04732084274292	0.7766562104225159
1.7176059484481812	-0.9635351300239563	0.7892395853996277
1.7176059484481812	-0.8797494769096375	0.8008590936660767
1.7176059484481812	-0.7959638237953186	0.8114821314811707
1.7176059484481812	-0.712178111076355	0.821082353591919
1.7176059484481812	-0.6283924579620361	0.8296405673027039
1.7176059484481812	-0.5446068048477173	0.837142288684845
1.7176059484481812	-0.46082112193107605	0.8435781598091125
1.7176059484481812	-0.3770354688167572	0.8489430546760559
1.7176059484481812	-0.29324981570243835	0.8532344698905945
1.7176059484481812	-0.2094641476869583	0.8564520478248596
1.7176059484481812	-0.12567847967147827	0.8585962057113647
1.7176059484481812	-0.04189276695251465	0.8596680760383606
1.7176059484481812	0.041892893612384796	0.8596680760383606
1.7176059484481812	0.12567855417728424	0.8585962057113647
1.7176059484481812	0.20946422219276428	0.8564520478248596
1.7176059484481812	0.29324987530708313	0.8532344698905945
1.7176059484481812	0.377035528421402	0.8489430546760559
1.7176059484481812	0.4608212113380432	0.8435781598091125
1.7176059484481812	0.5446068644523621	0.837142288684845
1.7176059484481812	0.6283924579620361	0.8296405673027039
1.7176059484481812	0.712178111076355	0.821082353591919
1.7176059484481812	0.7959637641906738	0.8114821314811707
1.7176059484481812	0.8797494173049927	0.8008590936660767
1.7176059484481812	0.9635350704193115	0.7892395853996277
1.7176059484481812	1.0473207235336304	0.7766562104225159
1.7176059484481812	1.1311063766479492	0.7631477117538452
1.7176059484481812	1.214892029762268	0.7487605810165405
1.7176059484481812	1.298677682876587	0.733547031879425
1.7176059484481812	1.3824633359909058	0.7175653576850891
1.7176059484481812	1.4662489891052246	0.7008788585662842
1.7176059484481812	1.5500346422195435	0.6835557222366333
1.7176059484481812	1.6338202953338623	0.6656677722930908
1.7176059484481812	1.7176059484481812	0.6472892761230469
1.7176059484481812	1.8013916015625	0.6284968852996826
1.7176059484481812	1.8851772546768188	0.6093676090240479
1.7176059484481812	1.9689630270004272	0.5899786353111267
1.7176059484481812	2.052748680114746	0.5704062581062317
1.8013916015625	-2.052748680114746	0.5538260340690613
1.8013916015625	-1.9689630270004272	0.5728162527084351
1.8013916015625	-1.8851773738861084	0.591640055179596
1.8013916015625	-1.8013917207717896	0.610224723815918
1.8013916015625	-1.7176060676574707	0.6284968852996826
1.8013916015625	-1.6338204145431519	0.6463826298713684
1.8013916015625	-1.550034761428833	0.6638089418411255
1.8013916015625	-1.4662491083145142	0.68070387840271
1.8013916015625	-1.3824634552001953	0.6969980597496033
1.8013916015625	-1.2986778020858765	0.7126254439353943
1.8013916015625	-1.2148921489715576	0.7275233864784241
1.8013916015625	-1.1311064958572388	0.74163419008255
1.8013916015625	-1.04732084274292	0.754905104637146
1.8013916015625	-0.9635351300239563	0.7672895193099976
1.8013916015625	-0.8797494769096375	0.7787459492683411
1.8013916015625	-0.7959638237953186	0.7892395853996277
1.8013916015625	-0.712178111076355	0.7987410426139832
1.8013916015625	-0.6283924579620361	0.8072267770767212
1.8013916015625	-0.5446068048477173	0.8146782517433167
1.8013916015625	-0.46082112193107605	0.8210825324058533
1.8013916015625	-0.3770354688167572	0.826429009437561
1.8013916015625	-0.29324981570243835	0.8307116031646729
1.8013916015625	-0.2094641476869583	0.8339260816574097
1.8013916015625	-0.12567847967147827	0.8360699415206909
1.8013916015625	-0.04189276695251465	0.837142288684845
1.8013916015625	0.041892893612384796	0.837142288684845
1.8013916015625	0.12567855417728424	0.8360699415206909
1.8013916015625	0.20946422219276428	0.8339260816574097
1.8013916015625	0.29324987530708313	0.8307116031646729
1.8013916015625	0.377035528421402	0.8264290690422058
1.8013916015625	0.4608212113380432	0.8210824728012085
1.8013916015625	0.5446068644523621	0.8146782517433167
1.8013916015625	0.6283924579620361	0.8072267770767212
1.8013916015625	0.712178111076355	0.7987410426139832
1.8013916015625	0.7959637641906738	0.7892395853996277
1.8013916015625	0.8797494173049927	0.7787459492683411
1.8013916015625	0.9635350704193115	0.7672895193099976
1.8013916015625	1.0473207235336304	0.754905104637146
1.8013916015625	1.1311063766479492	0.74163419008255
1.8013916015625	1.214892029762268	0.7275233864784241
1.8013916015625	1.298677682876587	0.7126253843307495
1.8013916015625	1.3824633359909058	0.6969980001449585
1.8013916015625	1.4662489891052246	0.68070387840271
1.8013916015625	1.5500346422195435	0.6638088822364807
1.8013916015625	1.6338202953338623	0.646382749080658
1.8013916015625	1.7176059484481812	0.6284968852996826
1.8013916015625	1.8013916015625	0.6102248430252075
1.8013916015625	1.8851772546768188	0.591640055179596
1.8013916015625	1.9689630270004272	0.5728162527084351
1.8013916015625	2.052748680114746	0.5538260340690613
1.8851772546768188	-2.052748680114746	0.5369935035705566
1.8851772546768188	-1.9689630270004272	0.5553834438323975
1.8851772546768188	-1.8851773738861084	0.573621928691864
1.8851772546768188	-1.8013917207717896	0.5916401147842407
1.8851772546768188	-1.7176060676574707	0.6093676686286926
1.8851772546768188	-1.6338204145431519	0.6267342567443848
1.8851772546768188	-1.550034761428833	0.6436699032783508
1.8851772546768188	-1.4662491083145142	0.6601051688194275
1.8851772546768188	-1.3824634552001953	0.6759735345840454
1.8851772546768188	-1.2986778020858765	0.6912102699279785
1.8851772546768188	-1.2148921489715576	0.7057542204856873
1.8851772546768188	-1.1311064958572388	0.7195487022399902
1.8851772546768188	-1.04732084274292	0.7325405478477478
1.8851772546768188	-0.9635351300239563	0.7446826696395874
1.8851772546768188	-0.8797494769096375	0.7559323906898499
1.8851772546768188	-0.7959638237953186	0.766252875328064
1.8851772546768188	-0.712178111076355	0.7756121158599854
1.8851772546768188	-0.6283924579620361	0.7839841246604919
1.8851772546768188	-0.5446068048477173	0.7913464903831482
1.8851772546768188	-0.46082112193107605	0.7976827025413513
1.8851772546768188	-0.3770354688167572	0.8029793500900269
1.8851772546768188	-0.29324981570243835	0.8072267770767212
1.8851772546768188	-0.2094641476869583	0.8104174137115479
1.8851772546768188	-0.12567847967147827	0.8125470280647278
1.8851772546768188	-0.04189276695251465	0.8136125206947327
1.8851772546768188	0.041892893612384796	0.8136125206947327
1.8851772546768188	0.12567855417728424	0.8125470280647278
1.8851772546768188	0.20946422219276428	0.8104174137115479
1.8851772546768188	0.29324987530708313	0.8072267770767212
1.8851772546768188	0.377035528421402	0.8029793500900269
1.8851772546768188	0.4608212113380432	0.7976827025413513
1.8851772546768188	0.5446068644523621	0.7913464903831482
1.8851772546768188	0.6283924579620361	0.7839841246604919
1.8851772546768188	0.712178111076355	0.7756121158599854
1.8851772546768188	0.7959637641906738	0.766252875328064
1.8851772546768188	0.8797494173049927	0.7559325098991394
1.8851772546768188	0.9635350704193115	0.7446826696395874
1.8851772546768188	1.0473207235336304	0.7325405478477478
1.8851772546768188	1.1311063766479492	0.7195486426353455
1.8851772546768188	1.214892029762268	0.7057543396949768
1.8851772546768188	1.298677682876587	0.6912102699279785
1.8851772546768188	1.3824633359909058	0.6759735345840454
1.8851772546768188	1.4662489891052246	0.6601051688194275
1.8851772546768188	1.5500346422195435	0.643669843673706
1.8851772546768188	1.6338202953338623	0.6267342567443848
1.8851772546768188	1.7176059484481812	0.6093676090240479
1.8851772546768188	1.8013916015625	0.591640055179596
1.8851772546768188	1.8851772546768188	0.573621928691864
1.8851772546768188	1.9689630270004272	0.5553834438323975
1.8851772546768188	2.052748680114746	0.5369935035705566
1.9689630270004272	-2.052748680114746	0.5199721455574036
1.9689630270004272	-1.9689630270004272	0.5377467274665833
1.9689630270004272	-1.8851773738861084	0.5553834438323975
1.9689630270004272	-1.8013917207717896	0.5728162527084351
1.9689630270004272	-1.7176060676574707	0.5899786353111267
1.9689630270004272	-1.6338204145431519	0.6068032383918762
1.9689630270004272	-1.550034761428833	0.6232231855392456
1.9689630270004272	-1.4662491083145142	0.6391718983650208
1.9689630270004272	-1.3824634552001953	0.6545846462249756
1.9689630270004272	-1.2986778020858765	0.6693991422653198
1.9689630270004272	-1.2148921489715576	0.6835556030273438
1.9689630270004272	-1.1311064958572388	0.696998119354248
1.9689630270004272	-1.04732084274292	0.7096741199493408
1.9689630270004272	-0.9635351300239563	0.7215360403060913
1.9689630270004272	-0.8797494769096375	0.7325406074523926
1.9689630270004272	-0.7959638237953186	0.7426493763923645
1.9689630270004272	-0.712178111076355	0.7518288493156433
1.9689630270004272	-0.6283924579620361	0.7600502967834473
1.9689630270004272	-0.5446068048477173	0.7672896385192871
1.9689630270004272	-0.46082112193107605	0.773526668548584
1.9689630270004272	-0.3770354688167572	0.7787460088729858
1.9689630270004272	-0.29324981570243835	0.782934844493866
1.9689630270004272	-0.2094641476869583	0.7860841751098633
1.9689630270004272	-0.12567847967147827	0.7881870269775391
1.9689630270004272	-0.04189276695251465	0.7892395853996277
1.9689630270004272	0.041892893612384796	0.7892395853996277
1.9689630270004272	0.12567855417728424	0.7881870269775391
1.9689630270004272	0.20946422219276428	0.7860841751098633
1.9689630270004272	0.29324987530708313	0.782934844493866
1.9689630270004272	0.377035528421402	0.7787460088729858
1.9689630270004272	0.4608212113380432	0.773526668548584
1.9689630270004272	0.5446068644523621	0.7672894597053528
1.9689630270004272	0.6283924579620361	0.7600502967834473
1.9689630270004272	0.712178111076355	0.7518288493156433
1.9689630270004272	0.7959637641906738	0.7426493763923645
1.9689630270004272	0.8797494173049927	0.7325406074523926
1.9689630270004272	0.9635350704193115	0.7215362191200256
1.9689630270004272	1.0473207235336304	0.7096741199493408
1.9689630270004272	1.1311063766479492	0.6969980597496033
1.9689630270004272	1.214892029762268	0.6835556030273438
1.9689630270004272	1.298677682876587	0.669399082660675
1.9689630270004272	1.3824633359909058	0.6545847654342651
1.9689630270004272	1.4662489891052246	0.6391718983650208
1.9689630270004272	1.5500346422195435	0.6232231855392456
1.9689630270004272	1.6338202953338623	0.6068034768104553
1.9689630270004272	1.7176059484481812	0.5899786353111267
1.9689630270004272	1.8013916015625	0.5728162527084351
1.9689630270004272	1.8851772546768188	0.5553834438323975
1.9689630270004272	1.9689630270004272	0.5377467274665833
1.9689630270004272	2.052748680114746	0.5199721455574036
2.052748680114746	-2.052748680114746	0.5028243064880371
2.052748680114746	-1.9689630270004272	0.5199721455574036
2.052748680114746	-1.8851773738861084	0.5369935035705566
2.052748680114746	-1.8013917207717896	0.5538260340690613
2.052748680114746	-1.7176060676574707	0.5704062581062317
2.052748680114746	-1.6338204145431519	0.5866699814796448
2.052748680114746	-1.550034761428833	0.6025530695915222
2.052748680114746	-1.4662491083145142	0.6179918646812439
2.052748680114746	-1.3824634552001953	0.6329241394996643
2.052748680114746	-1.2986778020858765	0.6472892165184021
2.052748680114746	-1.2148921489715576	0.6610293984413147
2.052748680114746	-1.1311064958572388	0.6740894317626953
2.052748680114746	-1.04732084274292	0.6864177584648132
2.052748680114746	-0.9635351300239563	0.6979665756225586
2.052748680114746	-0.8797494769096375	0.7086925506591797
2.052748680114746	-0.7959638237953186	0.71855628490448
2.052748680114746	-0.712178111076355	0.727523148059845
2.052748680114746	-0.6283924579620361	0.7355629801750183
2.052748680114746	-0.5446068048477173	0.7426493763923645
2.052748680114746	-0.46082112193107605	0.7487607002258301
2.052748680114746	-0.3770354688167572	0.7538787722587585
2.052748680114746	-0.29324981570243835	0.7579894065856934
2.052748680114746	-0.2094641476869583	0.7610819339752197
2.052748680114746	-0.12567847967147827	0.7631475925445557
2.052748680114746	-0.04189276695251465	0.764181911945343
2.052748680114746	0.041892893612384796	0.764181911945343
2.052748680114746	0.12567855417728424	0.7631475925445557
2.052748680114746	0.20946422219276428	0.7610819935798645
2.052748680114746	0.29324987530708313	0.7579894065856934
2.052748680114746	0.377035528421402	0.7538788318634033
2.052748680114746	0.4608212113380432	0.7487607002258301
2.052748680114746	0.5446068644523621	0.7426493763923645
2.052748680114746	0.6283924579620361	0.7355629801750183
2.052748680114746	0.712178111076355	0.727523148059845
2.052748680114746	0.7959637641906738	0.71855628490448
2.052748680114746	0.8797494173049927	0.7086925506591797
2.052748680114746	0.9635350704193115	0.6979666948318481
2.052748680114746	1.0473207235336304	0.6864177584648132
2.052748680114746	1.1311063766479492	0.6740894317626953
2.052748680114746	1.214892029762268	0.6610293984413147
2.052748680114746	1.298677682876587	0.6472892761230469
2.052748680114746	1.3824633359909058	0.6329241394996643
2.052748680114746	1.4662489891052246	0.6179918646812439
2.052748680114746	1.5500346422195435	0.6025530099868774
2.052748680114746	1.6338202953338623	0.5866701006889343
2.052748680114746	1.7176059484481812	0.5704062581062317
2.052748680114746	1.8013916015625	0.5538260340690613
2.052748680114746	1.8851772546768188	0.5369935035705566
2.052748680114746	1.9689630270004272	0.5199721455574036
2.052748680114746	2.052748680114746	0.5028243064880371


==> data/64QAM/constellation_sym5.txt <==
real	imag	label
-0.7669076323509216	-1.0789176225662231	0
-0.4944344758987427	-0.9744802117347717	1
-1.013380527496338	-1.269830584526062	2
-0.7838581800460815	-0.019897865131497383	3
-1.54011869430542	0.5818895101547241	4
-0.5881568789482117	0.6226859092712402	5
-1.5138822793960571	0.12405960261821747	6
-0.7462925910949707	0.27207162976264954	7
-0.9145733118057251	-0.7488798499107361	8
-0.6089001297950745	-0.7261428236961365	9
-1.0867302417755127	-0.22236870229244232	A
-0.6482014060020447	-0.4196670949459076	B
-1.2172776460647583	0.5761443972587585	C
-0.9232012033462524	0.5771242380142212	D
-1.2128894329071045	0.18724662065505981	E
-0.9799256920814514	0.2710704207420349	F
-0.47140413522720337	-1.3512897491455078	10
-0.17038702964782715	-0.9097613096237183	11
0.19307051599025726	0.07136756181716919	12
-0.5378521680831909	0.03396635130047798	13
-0.36200380325317383	1.3540903329849243	14
-0.30206891894340515	1.0509570837020874	15
0.08787506073713303	0.35052093863487244	16
-0.5469121336936951	0.24859915673732758	17
0.28944024443626404	-0.4294161796569824	18
-0.35920998454093933	-0.6796442866325378	19
0.2710632085800171	-0.22565917670726776	1A
-0.36772269010543823	-0.47598934173583984	1B
-0.06136848405003548	0.6045466065406799	1C
-0.17549222707748413	0.803299069404602	1D
0.11448144167661667	-0.2452971190214157	1E
-0.12208443135023117	-0.466979444026947	1F
0.7001051902770996	-1.1991764307022095	20
0.5066219568252563	-0.9966699481010437	21
1.1159238815307617	0.06741093099117279	22
0.8446155190467834	0.04266044870018959	23
1.5003318786621094	0.5785009860992432	24
0.3711417019367218	1.1833044290542603	25
1.3076342344284058	0.3027123510837555	26
0.7938472032546997	0.27437251806259155	27
0.937044620513916	-0.8766140937805176	28
0.6887245178222656	-0.7213850617408752	29
1.1031928062438965	-0.47076043486595154	2A
0.814895749092102	-0.35142531991004944	2B
1.0996336936950684	0.797461211681366	2C
0.5192248821258545	0.8385966420173645	2D
1.0190893411636353	0.48002639412879944	2E
0.7097976207733154	0.5129789113998413	2F
1.056654691696167	-1.2751905918121338	30
0.2200102061033249	-0.8483060002326965	31
-0.044503528624773026	0.051290612667798996	32
-0.29426175355911255	0.05061803758144379	33
0.03411012142896652	1.5089082717895508	34
0.017747757956385612	1.1503887176513672	35
-0.06635371595621109	0.29645106196403503	36
-0.32670873403549194	0.25393155217170715	37
0.4712272882461548	-0.46685078740119934	38
0.4715765714645386	-0.6639577746391296	39
0.4939197301864624	0.0656580775976181	3A
-0.34068039059638977	-0.26654258370399475	3B
0.17422489821910858	0.6532475352287292	3C
0.09160835295915604	0.9001340270042419	3D
0.4604189097881317	0.2959483563899994	3E
-0.1604384034872055	-0.2552315592765808	3F


==> data/64QAM/nn_vv_9j5m2l72_sym5.txt <==
snr linewidth mean stddev
14.00 0.00 2.536124 0.068219125
14.00 100000.00 2.5332284 0.06320465
14.00 200000.00 2.535388 0.059788376
14.00 299999.99 2.5252721 0.05956984
14.00 399999.99 2.5147462 0.07748082
14.00 500000.03 2.520422 0.071894474
14.00 600000.00 2.496101 0.07151177
14.00 700000.02 2.4951773 0.07075013
14.00 799999.99 2.491501 0.06901806
14.00 900000.03 2.4943712 0.06521286
14.00 1000000.04 2.4658334 0.06506046
15.00 0.00 3.3575747 0.047852278
15.00 100000.00 3.3729954 0.057896078
15.00 200000.00 3.355349 0.050282788
15.00 299999.99 3.3499596 0.054428957
15.00 399999.99 3.344509 0.059084103
15.00 500000.03 3.3418243 0.056836847
15.00 600000.00 3.3223913 0.062261418
15.00 700000.02 3.3246744 0.05517116
15.00 799999.99 3.317675 0.06128727
15.00 900000.03 3.3072453 0.047314186
15.00 1000000.04 3.3105166 0.05553789
16.00 0.00 4.043444 0.040048916
16.00 100000.00 4.0362 0.048123293
16.00 200000.00 4.0307875 0.048491072
16.00 299999.99 4.0287566 0.041074544
16.00 399999.99 4.0197797 0.043383658
16.00 500000.03 4.0115647 0.045842204
16.00 600000.00 4.0034494 0.045558542
16.00 700000.02 4.005468 0.046848536
16.00 799999.99 3.9967017 0.043218944
16.00 900000.03 3.985086 0.03989047
16.00 1000000.04 3.9930377 0.04742935
17.00 0.00 4.5714717 0.03392482
17.00 100000.00 4.5674524 0.036016308
17.00 200000.00 4.563826 0.035879847
17.00 299999.99 4.557235 0.034824874
17.00 399999.99 4.5495663 0.035148297
17.00 500000.03 4.5409503 0.03802675
17.00 600000.00 4.5342803 0.034256175
17.00 700000.02 4.531154 0.038745783
17.00 799999.99 4.5301995 0.038585488
17.00 900000.03 4.522753 0.042775866
17.00 1000000.04 4.5120893 0.034442615
18.00 0.00 4.9695344 0.030406263
18.00 100000.00 4.9713917 0.02968247
18.00 200000.00 4.963789 0.030727338
18.00 299999.99 4.9601116 0.026348894
18.00 399999.99 4.9549713 0.0304945
18.00 500000.03 4.9470043 0.026149658
18.00 600000.00 4.945995 0.02947449
18.00 700000.02 4.9430485 0.026821438
18.00 799999.99 4.938487 0.02793451
18.00 900000.03 4.936989 0.02968487
18.00 1000000.04 4.925459 0.027287364
19.00 0.00 5.273439 0.023063837
19.00 100000.00 5.2717648 0.019943342
19.00 200000.00 5.2643046 0.022940401
19.00 299999.99 5.260154 0.0230509
19.00 399999.99 5.258301 0.023492146
19.00 500000.03 5.2548413 0.02075417
19.00 600000.00 5.2475147 0.02381335
19.00 700000.02 5.245367 0.024544207
19.00 799999.99 5.2359185 0.024524182
19.00 900000.03 5.2424994 0.024206767
19.00 1000000.04 5.231062 0.022876423
20.00 0.00 5.48553 0.016823592
20.00 100000.00 5.490015 0.017114332
20.00 200000.00 5.4780245 0.016112171
20.00 299999.99 5.4817224 0.017062742
20.00 399999.99 5.472659 0.02092812
20.00 500000.03 5.4741077 0.018001074
20.00 600000.00 5.4680505 0.018598966
20.00 700000.02 5.4618297 0.019651083
20.00 799999.99 5.4611006 0.020119421
20.00 900000.03 5.456852 0.01952851
20.00 1000000.04 5.4545784 0.019537734
21.00 0.00 5.6402802 0.013052131
21.00 100000.00 5.637175 0.01441393
21.00 200000.00 5.6360884 0.015347559
21.00 299999.99 5.63416 0.0129809035
21.00 399999.99 5.6284 0.012355123
21.00 500000.03 5.6264205 0.012958657
21.00 600000.00 5.622183 0.01560204
21.00 700000.02 5.619976 0.014961431
21.00 799999.99 5.615995 0.0145493625
21.00 900000.03 5.614956 0.014480756
21.00 1000000.04 5.6115546 0.015341803
22.00 0.00 5.7444825 0.008896585
22.00 100000.00 5.743379 0.010774722
22.00 200000.00 5.7389817 0.010665387
22.00 299999.99 5.7363033 0.011285755
22.00 399999.99 5.7330236 0.011822172
22.00 500000.03 5.732017 0.010222478
22.00 600000.00 5.7300887 0.01090519
22.00 700000.02 5.7263494 0.0108964965
22.00 799999.99 5.72464 0.010823658
22.00 900000.03 5.723717 0.011805234
22.00 1000000.04 5.720132 0.0112033915
23.00 0.00 5.815365 0.007982755
23.00 100000.00 5.81362 0.007878101
23.00 200000.00 5.809207 0.008517752
23.00 299999.99 5.8076406 0.008429317
23.00 399999.99 5.8061547 0.009213185
23.00 500000.03 5.803848 0.009206865
23.00 600000.00 5.802922 0.009203227
23.00 700000.02 5.800315 0.008620223
23.00 799999.99 5.7982764 0.009133979
23.00 900000.03 5.7943416 0.009032551
23.00 1000000.04 5.7932177 0.008732629
24.00 0.00 5.862361 0.0061381613
24.00 100000.00 5.860367 0.0056287963
24.00 200000.00 5.858235 0.0066037807
24.00 299999.99 5.8555574 0.006823133
24.00 399999.99 5.8562903 0.0065349615
24.00 500000.03 5.8528447 0.006546174
24.00 600000.00 5.850969 0.006266329
24.00 700000.02 5.850357 0.0067677544
24.00 799999.99 5.847176 0.0065484084
24.00 900000.03 5.8465285 0.008277021
24.00 1000000.04 5.843009 0.0076740994
25.00 0.00 5.8935366 0.0048193084
25.00 100000.00 5.892441 0.0052145794
25.00 200000.00 5.891058 0.005099935
25.00 299999.99 5.8891387 0.0048380606
25.00 399999.99 5.887578 0.005130694
25.00 500000.03 5.8858013 0.006304758
25.00 600000.00 5.884688 0.0068132365
25.00 700000.02 5.883466 0.0059687607
25.00 799999.99 5.8811398 0.0061769327
25.00 900000.03 5.8794837 0.0064825667
25.00 1000000.04 5.8777604 0.0059971316


==> data/64QAM/nn_vv_g4755ymp_sym4.txt <==
snr linewidth mean stddev
14.00 0.00 2.999919 0.052333377
14.00 100000.00 2.9803877 0.053754516
14.00 200000.00 2.9795601 0.052793656
14.00 299999.99 2.9830544 0.045764733
14.00 399999.99 2.976957 0.05546584
14.00 500000.03 2.9661143 0.058961548
14.00 600000.00 2.9706247 0.060655635
14.00 700000.02 2.9549332 0.05405193
14.00 799999.99 2.9548957 0.059450462
14.00 900000.03 2.946869 0.054137796
14.00 1000000.04 2.944412 0.056949306
15.00 0.00 3.7168953 0.040069796
15.00 100000.00 3.7126682 0.041981734
15.00 200000.00 3.7031372 0.042733606
15.00 299999.99 3.7013953 0.041138083
15.00 399999.99 3.6948016 0.04777054
15.00 500000.03 3.693602 0.04675695
15.00 600000.00 3.6849532 0.045562003
15.00 700000.02 3.6804333 0.048345547
15.00 799999.99 3.6697652 0.04789189
15.00 900000.03 3.6790094 0.0414915
15.00 1000000.04 3.6601098 0.042808916
16.00 0.00 4.293375 0.033239428
16.00 100000.00 4.2816887 0.034755006
16.00 200000.00 4.278431 0.038273185
16.00 299999.99 4.2717857 0.037510462
16.00 399999.99 4.2696357 0.038069326
16.00 500000.03 4.2665668 0.039633792
16.00 600000.00 4.263728 0.03244384
16.00 700000.02 4.2610188 0.038258813
16.00 799999.99 4.2503986 0.033148754
16.00 900000.03 4.243834 0.039563246
16.00 1000000.04 4.2365932 0.040721297
17.00 0.00 4.739554 0.027910631
17.00 100000.00 4.731496 0.026594024
17.00 200000.00 4.7250557 0.027732942
17.00 299999.99 4.722758 0.02815637
17.00 399999.99 4.722853 0.030397512
17.00 500000.03 4.7164245 0.0279506
17.00 600000.00 4.716669 0.02885625
17.00 700000.02 4.7087536 0.028901411
17.00 799999.99 4.700401 0.03022551
17.00 900000.03 4.6932735 0.030678185
17.00 1000000.04 4.6949167 0.0330019
18.00 0.00 5.0810328 0.02194155
18.00 100000.00 5.0784926 0.024281496
18.00 200000.00 5.072769 0.024906006
18.00 299999.99 5.068533 0.020732492
18.00 399999.99 5.06087 0.026041534
18.00 500000.03 5.058697 0.025442516
18.00 600000.00 5.0575337 0.023023475
18.00 700000.02 5.053778 0.021577766
18.00 799999.99 5.0496764 0.02632145
18.00 900000.03 5.044663 0.024135955
18.00 1000000.04 5.037063 0.026386026
19.00 0.00 5.3325567 0.020370407
19.00 100000.00 5.3272314 0.01846679
19.00 200000.00 5.3286552 0.018420903
19.00 299999.99 5.3260155 0.018547013
19.00 399999.99 5.3176966 0.021995964
19.00 500000.03 5.3134694 0.022115074
19.00 600000.00 5.315153 0.016679462
19.00 700000.02 5.3086185 0.022961777
19.00 799999.99 5.3044677 0.020946609
19.00 900000.03 5.3040223 0.022476876
19.00 1000000.04 5.2962523 0.023932256
20.00 0.00 5.5208526 0.01709172
20.00 100000.00 5.5132484 0.015631659
20.00 200000.00 5.510762 0.017203854
20.00 299999.99 5.511179 0.017561182
20.00 399999.99 5.5067554 0.017310703
20.00 500000.03 5.50414 0.016275516
20.00 600000.00 5.4998336 0.017860536
20.00 700000.02 5.4935703 0.016542617
20.00 799999.99 5.489861 0.016481148
20.00 900000.03 5.487278 0.018978143
20.00 1000000.04 5.4829926 0.015616963
21.00 0.00 5.6496058 0.013293707
21.00 100000.00 5.6457763 0.01339667
21.00 200000.00 5.643869 0.010679444
21.00 299999.99 5.6405015 0.011504716
21.00 399999.99 5.640549 0.011223811
21.00 500000.03 5.635522 0.0134959025
21.00 600000.00 5.632669 0.015274302
21.00 700000.02 5.6317844 0.014488953
21.00 799999.99 5.6261134 0.012438171
21.00 900000.03 5.6236076 0.012976011
21.00 1000000.04 5.6234016 0.0145943975
22.00 0.00 5.7416778 0.009436909
22.00 100000.00 5.737182 0.009516566
22.00 200000.00 5.735783 0.010865993
22.00 299999.99 5.733658 0.01007373
22.00 399999.99 5.7308745 0.010198598
22.00 500000.03 5.7292867 0.010149178
22.00 600000.00 5.727742 0.010669254
22.00 700000.02 5.721014 0.01243488
22.00 799999.99 5.723651 0.011250925
22.00 900000.03 5.7182894 0.013257488
22.00 1000000.04 5.716646 0.010198565
23.00 0.00 5.8041105 0.008429544
23.00 100000.00 5.8016872 0.008087908
23.00 200000.00 5.801989 0.0088161025
23.00 299999.99 5.797359 0.008539566
23.00 399999.99 5.796801 0.007636382
23.00 500000.03 5.794484 0.008729712
23.00 600000.00 5.7934313 0.008416958
23.00 700000.02 5.7886806 0.009566778
23.00 799999.99 5.7874565 0.010952822
23.00 900000.03 5.785976 0.009209597
23.00 1000000.04 5.7842207 0.008650121
24.00 0.00 5.8484187 0.0062147947
24.00 100000.00 5.846422 0.007068712
24.00 200000.00 5.8434954 0.0070885103
24.00 299999.99 5.842911 0.0064524435
24.00 399999.99 5.842183 0.0067623914
24.00 500000.03 5.839041 0.0069208834
24.00 600000.00 5.8374925 0.006917505
24.00 700000.02 5.8355913 0.00794257
24.00 799999.99 5.834496 0.008370933
24.00 900000.03 5.8313684 0.008122439
24.00 1000000.04 5.830156 0.00913267
25.00 0.00 5.8789535 0.005214616
25.00 100000.00 5.8766966 0.0057537537
25.00 200000.00 5.8751583 0.0059189904
25.00 299999.99 5.8729286 0.006188015
25.00 399999.99 5.870941 0.0055428366
25.00 500000.03 5.8697853 0.0060459883
25.00 600000.00 5.8685284 0.0063870554
25.00 700000.02 5.866263 0.0062119067
25.00 799999.99 5.865141 0.0060124397
25.00 900000.03 5.863715 0.0065137465
25.00 1000000.04 5.861708 0.00701186


==> data/64QAM/nn_vv_mxq0bg44_sym3.txt <==
snr linewidth mean stddev
14.00 0.00 2.1883478 0.06820382
14.00 100000.00 2.1877196 0.07267684
14.00 200000.00 2.1826687 0.073232755
14.00 299999.99 2.1670582 0.07472062
14.00 399999.99 2.1477587 0.06724369
14.00 500000.03 2.1619713 0.07077301
14.00 600000.00 2.157641 0.06505228
14.00 700000.02 2.1464326 0.06899174
14.00 799999.99 2.1233518 0.07280192
14.00 900000.03 2.137586 0.065798946
14.00 1000000.04 2.1465452 0.073269635
15.00 0.00 3.0627725 0.0597143
15.00 100000.00 3.064664 0.06801422
15.00 200000.00 3.0643592 0.06081873
15.00 299999.99 3.0462694 0.05744718
15.00 399999.99 3.0470443 0.06467149
15.00 500000.03 3.031576 0.060862042
15.00 600000.00 3.0399082 0.05581246
15.00 700000.02 3.0195816 0.06233176
15.00 799999.99 3.0333383 0.06824129
15.00 900000.03 3.0333066 0.06289211
15.00 1000000.04 3.0081158 0.053556453
16.00 0.00 3.769422 0.046334244
16.00 100000.00 3.7726626 0.05293207
16.00 200000.00 3.7552543 0.052756328
16.00 299999.99 3.74954 0.053077783
16.00 399999.99 3.763397 0.04206111
16.00 500000.03 3.7504153 0.051080257
16.00 600000.00 3.7444901 0.05211515
16.00 700000.02 3.7371993 0.046938606
16.00 799999.99 3.727463 0.053692527
16.00 900000.03 3.7268836 0.04955074
16.00 1000000.04 3.7314312 0.049444053
17.00 0.00 4.327516 0.036447965
17.00 100000.00 4.322211 0.041929502
17.00 200000.00 4.3160253 0.043451235
17.00 299999.99 4.316905 0.04181109
17.00 399999.99 4.311571 0.042365715
17.00 500000.03 4.3031297 0.039860435
17.00 600000.00 4.2950344 0.0393589
17.00 700000.02 4.295034 0.040367234
17.00 799999.99 4.286532 0.043840498
17.00 900000.03 4.2919135 0.038780905
17.00 1000000.04 4.286563 0.04022457
18.00 0.00 4.7462387 0.038607378
18.00 100000.00 4.745899 0.035293795
18.00 200000.00 4.7382708 0.03393178
18.00 299999.99 4.736949 0.036431998
18.00 399999.99 4.7386956 0.035853922
18.00 500000.03 4.7272644 0.032832123
18.00 600000.00 4.7157917 0.041166093
18.00 700000.02 4.728211 0.035748832
18.00 799999.99 4.715968 0.033056103
18.00 900000.03 4.711945 0.03285719
18.00 1000000.04 4.7111616 0.035055783
19.00 0.00 5.067669 0.028355831
19.00 100000.00 5.0629497 0.027389348
19.00 200000.00 5.0539145 0.026627505
19.00 299999.99 5.05047 0.028701333
19.00 399999.99 5.0505033 0.028517978
19.00 500000.03 5.045597 0.027568752
19.00 600000.00 5.0422425 0.030652925
19.00 700000.02 5.036627 0.02639438
19.00 799999.99 5.0364947 0.027576383
19.00 900000.03 5.0307097 0.030450497
19.00 1000000.04 5.0313334 0.030801289
20.00 0.00 5.2937446 0.021923088
20.00 100000.00 5.28815 0.027341763
20.00 200000.00 5.2878065 0.021832105
20.00 299999.99 5.2848287 0.027158769
20.00 399999.99 5.282678 0.021553505
20.00 500000.03 5.281028 0.025205899
20.00 600000.00 5.2756376 0.02717682
20.00 700000.02 5.272642 0.0246605
20.00 799999.99 5.2646894 0.025533555
20.00 900000.03 5.2632256 0.026816683
20.00 1000000.04 5.259421 0.021718439
21.00 0.00 5.4563518 0.019739412
21.00 100000.00 5.4540462 0.01960041
21.00 200000.00 5.4495106 0.019176813
21.00 299999.99 5.4496555 0.018811174
21.00 399999.99 5.448163 0.018824227
21.00 500000.03 5.4422164 0.021508459
21.00 600000.00 5.443115 0.021826344
21.00 700000.02 5.436641 0.023122663
21.00 799999.99 5.4342065 0.024038618
21.00 900000.03 5.432094 0.019459276
21.00 1000000.04 5.4261794 0.022450402
22.00 0.00 5.5725145 0.016236559
22.00 100000.00 5.5707817 0.015179405
22.00 200000.00 5.5700502 0.014477487
22.00 299999.99 5.5655494 0.018135477
22.00 399999.99 5.5594945 0.016014036
22.00 500000.03 5.5576887 0.017071337
22.00 600000.00 5.555001 0.018963294
22.00 700000.02 5.5519605 0.015743347
22.00 799999.99 5.5523 0.019752577
22.00 900000.03 5.552313 0.018382099
22.00 1000000.04 5.5418305 0.020172046
23.00 0.00 5.6547437 0.015725115
23.00 100000.00 5.653337 0.015009875
23.00 200000.00 5.6473255 0.015356075
23.00 299999.99 5.6481543 0.012411105
23.00 399999.99 5.646441 0.015014409
23.00 500000.03 5.643683 0.013848251
23.00 600000.00 5.641374 0.013062445
23.00 700000.02 5.6395044 0.014939546
23.00 799999.99 5.636082 0.015650786
23.00 900000.03 5.62946 0.016998796
23.00 1000000.04 5.630087 0.014077618
24.00 0.00 5.71052 0.011225455
24.00 100000.00 5.709473 0.012756457
24.00 200000.00 5.7088337 0.011871271
24.00 299999.99 5.7060723 0.012777479
24.00 399999.99 5.701095 0.013066747
24.00 500000.03 5.6999297 0.013791938
24.00 600000.00 5.6991735 0.014462885
24.00 700000.02 5.697278 0.013421746
24.00 799999.99 5.694598 0.013817087
24.00 900000.03 5.689734 0.014751771
24.00 1000000.04 5.6917033 0.015348745
25.00 0.00 5.753219 0.011116285
25.00 100000.00 5.750344 0.011328285
25.00 200000.00 5.748311 0.012173688
25.00 299999.99 5.7461157 0.010102377
25.00 399999.99 5.7430835 0.012252256
25.00 500000.03 5.7402687 0.012836659
25.00 600000.00 5.739531 0.010390999
25.00 700000.02 5.7363224 0.011854525
25.00 799999.99 5.7348595 0.012008529
25.00 900000.03 5.7343626 0.010932831
25.00 1000000.04 5.731953 0.013491545


==> data/64QAM/nn_vv_sym4_p1.txt <==
snr linewidth mean stddev
14.00 0.00 3.1553707 0.05617145
14.00 100000.00 3.1478465 0.06315777
14.00 200000.00 3.135399 0.057553854
14.00 299999.99 3.145741 0.04899045
14.00 399999.99 3.1275392 0.05525021
14.00 500000.03 3.1275983 0.05195457
14.00 600000.00 3.1273606 0.05145853
14.00 700000.02 3.115317 0.056638304
14.00 799999.99 3.1124322 0.05751067
14.00 900000.03 3.102553 0.055085585
14.00 1000000.04 3.0984921 0.052206334
15.00 0.00 3.8335629 0.047727596
15.00 100000.00 3.827734 0.049188595
15.00 200000.00 3.8276215 0.050799556
15.00 299999.99 3.8108609 0.05197019
15.00 399999.99 3.8190513 0.050004084
15.00 500000.03 3.8139412 0.046869747
15.00 600000.00 3.803251 0.04489921
15.00 700000.02 3.805894 0.0492237
15.00 799999.99 3.7894218 0.041875828
15.00 900000.03 3.7847822 0.052661445
15.00 1000000.04 3.7872534 0.050136305
16.00 0.00 4.382163 0.035883907
16.00 100000.00 4.382634 0.039104268
16.00 200000.00 4.3810916 0.036695372
16.00 299999.99 4.3776064 0.034326375
16.00 399999.99 4.359336 0.040125433
16.00 500000.03 4.3551087 0.03944298
16.00 600000.00 4.356023 0.03929594
16.00 700000.02 4.3498425 0.04130684
16.00 799999.99 4.3404126 0.046431128
16.00 900000.03 4.341533 0.04657673
16.00 1000000.04 4.3278933 0.0360076
17.00 0.00 4.8181677 0.037253436
17.00 100000.00 4.8193493 0.035276517
17.00 200000.00 4.8081255 0.03676898
17.00 299999.99 4.805559 0.030695163
17.00 399999.99 4.7993445 0.034145698
17.00 500000.03 4.7950454 0.038691323
17.00 600000.00 4.786531 0.034756567
17.00 700000.02 4.7838216 0.030371467
17.00 799999.99 4.774897 0.038256086
17.00 900000.03 4.7719264 0.040528372
17.00 1000000.04 4.763219 0.03226633
18.00 0.00 5.1495686 0.026346296
18.00 100000.00 5.147801 0.030917414
18.00 200000.00 5.1425953 0.032190118
18.00 299999.99 5.1393304 0.030671688
18.00 399999.99 5.1320095 0.03412115
18.00 500000.03 5.1247234 0.029865777
18.00 600000.00 5.1213875 0.027763855
18.00 700000.02 5.119357 0.031466037
18.00 799999.99 5.1171803 0.026387576
18.00 900000.03 5.106038 0.025711142
18.00 1000000.04 5.1047654 0.028973015
19.00 0.00 5.3977685 0.02212575
19.00 100000.00 5.3906274 0.023952767
19.00 200000.00 5.3849964 0.027813584
19.00 299999.99 5.3878474 0.022860391
19.00 399999.99 5.3798676 0.022592993
19.00 500000.03 5.374573 0.021080973
19.00 600000.00 5.3703246 0.022817427
19.00 700000.02 5.3632946 0.021730462
19.00 799999.99 5.358425 0.026242323
19.00 900000.03 5.352956 0.024581699
19.00 1000000.04 5.3481226 0.024573384
20.00 0.00 5.5689654 0.019809505
20.00 100000.00 5.569591 0.018451825
20.00 200000.00 5.5688725 0.016906071
20.00 299999.99 5.5614443 0.019826453
20.00 399999.99 5.5541935 0.019717956
20.00 500000.03 5.5519414 0.019979363
20.00 600000.00 5.550726 0.020043017
20.00 700000.02 5.546867 0.018997287
20.00 799999.99 5.5427356 0.017462384
20.00 900000.03 5.5357475 0.018822765
20.00 1000000.04 5.5308332 0.020278515
21.00 0.00 5.6974416 0.013488485
21.00 100000.00 5.6903076 0.01625474
21.00 200000.00 5.68923 0.016935905
21.00 299999.99 5.6858783 0.015060271
21.00 399999.99 5.6818304 0.01529918
21.00 500000.03 5.6802826 0.017429033
21.00 600000.00 5.6736546 0.014967483
21.00 700000.02 5.671402 0.016921911
21.00 799999.99 5.668509 0.015631652
21.00 900000.03 5.6652074 0.01523817
21.00 1000000.04 5.6639094 0.015816586
22.00 0.00 5.780161 0.011359095
22.00 100000.00 5.7783523 0.011271468
22.00 200000.00 5.7753353 0.012811759
22.00 299999.99 5.7737994 0.012323392
22.00 399999.99 5.767193 0.0141942315
22.00 500000.03 5.7641215 0.013801801
22.00 600000.00 5.762854 0.013322633
22.00 700000.02 5.7587404 0.012701288
22.00 799999.99 5.755639 0.013657441
22.00 900000.03 5.751796 0.01507702
22.00 1000000.04 5.7486253 0.015798576
23.00 0.00 5.837868 0.008532257
23.00 100000.00 5.8359857 0.008460034
23.00 200000.00 5.8328643 0.010609758
23.00 299999.99 5.83047 0.012184146
23.00 399999.99 5.827656 0.010367581
23.00 500000.03 5.8241224 0.012719914
23.00 600000.00 5.8202496 0.013137128
23.00 700000.02 5.819981 0.011399139
23.00 799999.99 5.8163176 0.01129093
23.00 900000.03 5.8153934 0.011267328
23.00 1000000.04 5.809756 0.012621421
24.00 0.00 5.873419 0.0093828775
24.00 100000.00 5.873455 0.0076447087
24.00 200000.00 5.8723063 0.008084234
24.00 299999.99 5.869814 0.008069839
24.00 399999.99 5.867608 0.008526853
24.00 500000.03 5.865099 0.009085208
24.00 600000.00 5.861779 0.008971273
24.00 700000.02 5.8575726 0.011431662
24.00 799999.99 5.856504 0.009006334
24.00 900000.03 5.854361 0.011145863
24.00 1000000.04 5.8527684 0.009552436
25.00 0.00 5.9020057 0.0072222557
25.00 100000.00 5.90107 0.0081801135
25.00 200000.00 5.897358 0.00778811
25.00 299999.99 5.89658 0.0072956467
25.00 399999.99 5.893576 0.008568661
25.00 500000.03 5.892388 0.007570642
25.00 600000.00 5.890468 0.008405008
25.00 700000.02 5.8887963 0.008420949
25.00 799999.99 5.8869686 0.0079359785
25.00 900000.03 5.8836102 0.009453171
25.00 1000000.04 5.8802147 0.008985561


==> data/64QAM/qam_part2.txt <==
snr linewidth mean stddev
14.00 0.00 3.5264025 0.16489756
14.00 100000.00 3.5503685 0.18071516
14.00 200000.00 3.4949949 0.15980512
14.00 299999.99 3.5242317 0.16613704
14.00 399999.99 3.4872994 0.15437894
14.00 500000.03 3.4894903 0.15410097
14.00 600000.00 3.4731765 0.1757544
14.00 700000.02 3.4840548 0.1693101
14.00 799999.99 3.4582016 0.14601403
14.00 900000.03 3.454096 0.16413096
14.00 1000000.04 3.431259 0.1505948
15.00 0.00 3.792536 0.16725147
15.00 100000.00 3.7818284 0.17624855
15.00 200000.00 3.7856295 0.17094313
15.00 299999.99 3.77082 0.1674657
15.00 399999.99 3.7698867 0.1862107
15.00 500000.03 3.74416 0.19340385
15.00 600000.00 3.7113953 0.17399488
15.00 700000.02 3.724196 0.1856485
15.00 799999.99 3.7185986 0.17449181
15.00 900000.03 3.6714258 0.16429153
15.00 1000000.04 3.725206 0.18290702
16.00 0.00 4.0979776 0.20798394
16.00 100000.00 4.0485077 0.19618426
16.00 200000.00 4.047496 0.22384758
16.00 299999.99 3.9946024 0.22050005
16.00 399999.99 3.9846256 0.19862755
16.00 500000.03 3.9882615 0.19099762
16.00 600000.00 4.0047765 0.20619586
16.00 700000.02 4.0060863 0.20705839
16.00 799999.99 3.9738953 0.18405855
16.00 900000.03 3.945382 0.18653713
16.00 1000000.04 3.9435468 0.17367548
17.00 0.00 4.410752 0.19928849
17.00 100000.00 4.306265 0.22176248
17.00 200000.00 4.283477 0.21196206
17.00 299999.99 4.347745 0.23386568
17.00 399999.99 4.3134003 0.19489692
17.00 500000.03 4.2952967 0.23115613
17.00 600000.00 4.2385154 0.2143998
17.00 700000.02 4.283077 0.22556804
17.00 799999.99 4.2515426 0.18422537
17.00 900000.03 4.2493434 0.22872248
17.00 1000000.04 4.1904397 0.19317372
18.00 0.00 4.743002 0.23036851
18.00 100000.00 4.689533 0.23769271
18.00 200000.00 4.7044377 0.2486134
18.00 299999.99 4.6615314 0.21161468
18.00 399999.99 4.6206203 0.23054661
18.00 500000.03 4.6364956 0.2472289
18.00 600000.00 4.562748 0.22931063
18.00 700000.02 4.5650716 0.21215369
18.00 799999.99 4.5828505 0.21056043
18.00 900000.03 4.5419254 0.22879194
18.00 1000000.04 4.520137 0.23602611
19.00 0.00 5.0259666 0.26544186
19.00 100000.00 4.986751 0.23754328
19.00 200000.00 4.952851 0.25539652
19.00 299999.99 4.906134 0.27193972
19.00 399999.99 4.9035482 0.24450219
19.00 500000.03 4.9108667 0.25516135
19.00 600000.00 4.874267 0.24049464
19.00 700000.02 4.8575134 0.23165353
19.00 799999.99 4.8320494 0.24099873
19.00 900000.03 4.789038 0.24232532
19.00 1000000.04 4.7910523 0.22613928

